The Black Hole-Bulge Relationship in Luminous Broad-Line Active Galactic Nuclei and Host Galaxies

We have measured the stellar velocity dispersions (\sigma_*) and estimated the central black hole (BH) masses for over 900 broad-line active galactic nuclei (AGNs) observed with the Sloan Digital Sky Survey. The sample includes objects which have redshifts up to z=0.452, high quality spectra, and host galaxy spectra dominated by an early-type (bulge) component. The AGN and host galaxy spectral components were decomposed using an eigenspectrum technique. The BH masses (M_BH) were estimated from the AGN broad-line widths, and the velocity dispersions were measured from the stellar absorption spectra of the host galaxies. The range of black hole masses covered by the sample is approximately 10^6 < M_BH < 10^9 M_Sun. The host galaxy luminosity-velocity dispersion relationship follows the well-known Faber-Jackson relation for early-type galaxies, with a power-law slope 4.33+-0.21. The estimated BH masses are correlated with both the host luminosities (L_{H}) and the stellar velocity dispersions (\sigma_*), similar to the relationships found for low-redshift, bulge-dominated galaxies. The intrinsic scatter in the correlations are large (~0.4 dex), but the very large sample size allows tight constraints to be placed on the mean relationships: M_BH ~ L_H^{0.73+-0.05} and M_BH ~ \sigma_*^{3.34+-0.24}. The amplitude of the M_BH-\sigma_* relation depends on the estimated Eddington ratio, such that objects with larger Eddington ratios have smaller black hole masses than expected at a given velocity dispersion.

==> coverletter.txt <==
Dear Editor,

We highly appreciate your help in finding the second referee.  
We also thank this referee's positive comments.  Our feedback 
to the referee's comments are attached below.

Best Regards,
Jiajian Shen and co-authors

I recommend that this paper be accepted for publication after the authors
address two minor points.

1)  Were the spectra used in this study corrected for foreground Galactic
extinction?  If so, please state this explicitly in the text.  If not, please
include a statement indicating the impact on your results.  Extinction will
affect the measured luminosities and quantities that depend on them, e.g. black
hole mass.


F: Yes, the spectra were corrected for foreground Galactic extinction
   using the Milky Way extinction curve described by Fitzpatrick (1999),
   and the reddening maps provided by Schlegel, Finkbeiner, and Davis (1998).
   This sentence was added in the section 2, paragraph 3, sentence 5.	

2) Figure 10 and its caption  - wavelength 5008 should be 5007 (which is used in
the text).


F: It was corrected both in Figure 10 and its caption.

==> table1.dat <==
Title: The Black Hole-Bulge Relationship in Luminous Broad-Line Active Galactic Nuclei and Host Galaxies
Authors: Shen J., Vanden Berk D.E., Schneider D.P., Hall, P.B.  
Table: Sample Properties
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units         Label   Explanations
--------------------------------------------------------------------------------
    1- 18 A18    ---           Name    Source identification 
   20- 25 F6.4   ---            z      Redshift
   27- 32 F6.4   ---           m_i     i band apparent magnitude
   35- 39 F5.3   ---           F_H     Host galaxy fraction  
   41- 45 F5.2   [degrees]     Phi     Host galaxy classification angle
   47- 52 F6.3   ---           S/N     i band S/N
   56- 59 F4.1   ---          S/N(H)   Host galaxy S/N
   61- 66 F6.2   ---         Magnitude Host galaxy g band absolute magnitude 
   68- 72 F5.2   [10-7W]       logL1   AGN monochromatic continuum luminosity L5100 (host subtracted)
   74- 78 F5.2   [10-7W]       logL2   AGN monochromatic continuum luminosity L5100 (host not subtracted) 
   80- 84 F5.1   [km/s]        sigma   Stellar velocity dispersion (1)
   86- 90 F5.1   [km/s]        sigma   Corrected stellar velocity dispersion (1)
   92- 95 F4.1   [km/s]       e_sigma  Formal uncertainty in sigma (1)
   98-101 F4.2   [10^3 km/s]  FWHM_Hb  H{beta} Full-Width at Half-Maximum (1)
  103-106 F4.2   [10^3 km/s] e_FWHM_Hb Formal uncertainty in FWHM_Hb (1)
  109-112 F4.2   [10^3 km/s]  FWHM_Ha  H{alpha} Full-Width at Half-Maximum (1) 
  114-117 F4.2   [10^3 km/s] e_FWHM_Ha Formal uncertainty in FWHM_Ha (1)
  120-123 F4.2   [solMass]     logM    Log of the Black Hole mass (1)
  126-129 F4.2   [solMass]    e_logM   Formal uncertainty in logM (1)(2)
      131 A1     ---          f_logM   Flag on logM (1)(3) 
  133-138 F6.4   ---         Lbol/Ledd Eddington ratio (1)
--------------------------------------------------------------------------------
Note (1): Some quantities are set to zeros.  These default values are given for entries with bad spectra or measurements. 
Note (2): The uncertainties are formal uncertainties, actual uncertainties are probably dominated by systematics in BLR geometry.
Note (3): The symbol '*' indicates that the black hole masses are obtained by the FWHM of H{alpha}.
---------------------------------------------------------------------------------------------------------
000611.54+145357.2 0.1186 15.789  0.415  2.30 29.890   15.7 -22.47 39.52 39.90 181.1 188.9 13.4  3.39 0.15  3.13 0.07  7.58  0.09   0.0376
000729.98-005428.0 0.1454 17.549  0.530  3.54 15.330    9.6 -20.71 39.08 39.65 121.2 127.5 17.8  3.30 0.36  2.92 0.14  7.33  0.22   0.0243
000805.62+145023.3 0.0455 14.935  0.649  3.72 44.950   29.2 -20.78 38.67 39.37 173.1 173.4  7.9  6.09 0.30  7.02 0.11  7.66  0.10   0.0044
000813.22-005753.3 0.1393 16.455  0.456  3.64 27.480   13.3 -21.75 39.61 39.97 221.8 232.9 17.6  5.21 0.25  3.24 0.18  8.00  0.10   0.0176
000815.46-104620.5 0.1986 17.161  0.720  2.28 15.460   10.8 -22.14 39.27 39.93   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
001255.02+010905.2 0.1547 17.773  0.532  1.78 16.480    8.7 -20.82 39.25 39.63 140.5 148.2 24.0  3.10 0.51  3.41 0.10  7.37  0.33   0.0328
001340.21+152312.0 0.1196 17.635  0.550  0.08 18.600   11.6 -20.29 39.11 39.61  92.4  96.4 13.8  2.92 0.39  2.29 0.15  7.24  0.27   0.0320
001346.52+003402.9 0.2738 17.888  0.236  6.32 18.360    6.7 -22.36 39.98 40.20 180.2 195.0 33.0  4.12 0.16  3.73 0.27  7.98  0.08   0.0432
001541.44-004724.1 0.1534 17.633  0.737  5.74 21.840   14.5 -20.95 39.10 39.74 129.4 136.4 13.6  0.00 0.00  3.87 0.17  7.60  0.09 * 0.0137
001545.36+000822.6 0.3710 18.588  0.516  0.26 17.480   10.2 -22.60 40.03 40.42   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
001903.17+000659.1 0.0727 15.407  0.568  3.21 39.850   20.6 -21.37 38.88 39.42 118.9 121.5  7.5  3.18 0.12  2.93 0.04  7.20  0.08   0.0207
001954.35+155740.3 0.0828 16.717  0.464  0.55 27.270   15.5 -20.27 39.18 39.63  98.8 101.4  8.7  4.75 0.18  0.00 0.00  7.70  0.08   0.0130
002141.01+003841.7 0.3077 17.691  0.439  3.03 23.110   12.2 -23.03 40.03 40.39 264.0 287.3 21.8  2.51 0.57  2.66 0.07  7.57  0.45   0.1245
002305.03-010743.4 0.1661 17.245  0.305  2.32 25.140   11.1 -21.64 39.64 39.90 170.5 180.4 18.2  1.50 0.06  1.32 0.03  6.94  0.08   0.2164
002621.29+000914.9 0.0597 15.086  0.721 11.28 36.060   23.3 -21.00 38.68 39.51 171.1 173.3  5.8  2.74 0.22  2.88 0.07  6.97  0.16   0.0221
002839.65+145138.8 0.1963 17.019  0.201  5.66 16.920    6.2 -22.44 39.72 39.92  69.4  74.0 16.6  1.55 0.16  1.26 0.04  7.00  0.21   0.2266
003511.48-004917.9 0.1859 16.903  0.477  9.96 26.320   15.0 -22.01 39.66 40.11 193.5 205.8 12.0  5.51 0.28  4.21 0.10  8.07  0.11   0.0168
003542.68+004735.1 0.1487 16.795  0.471  7.36 15.940    8.9 -21.76 39.19 39.65 210.3 221.5 24.5  1.81 0.30  1.64 0.08  6.87  0.34   0.0902
003657.17-100810.6 0.1877 16.472  0.436  2.75 41.550   22.3 -22.67 39.99 40.38 219.2 233.2 10.8  4.25 0.31  4.67 0.10  8.01  0.15   0.0412
003659.78+010544.3 0.1211 17.190  0.327  0.25 25.160   11.3 -20.34 39.47 39.76 110.3 115.2 11.6  3.10 0.12  2.79 0.09  7.48  0.08   0.0422
003847.96+003457.5 0.0809 16.122  0.504  4.45 33.910   18.3 -20.78 39.12 39.59 142.3 146.0  9.4  7.58 0.20  5.90 0.07  8.08  0.06   0.0047
004335.96+001455.9 0.1088 16.505  0.656  6.10 24.980   16.8 -21.21 38.94 39.64 119.3 124.0  8.3  0.00 0.00  2.78 0.19  7.24  0.14 * 0.0216
004409.03+011130.2 0.1190 16.019  0.763  8.66 21.580   14.3 -21.84 38.90 39.69 172.8 180.2 12.6  0.00 0.00  3.90 0.52  7.51  0.27 * 0.0106
004719.39+144212.6 0.0391 13.796  0.236  3.92 46.050   17.2 -21.49 39.22 39.46 216.5 215.5 10.7  2.95 0.13  2.39 0.02  7.31  0.09   0.0351
004742.57-004249.8 0.1470 16.528  0.441  3.02 22.100   10.8 -22.01 39.50 39.86 269.1 283.2 25.6  2.18 0.18  2.02 0.03  7.19  0.17   0.0882
005028.05-092053.7 0.1665 17.207  0.594  1.18 19.680   12.0 -21.67 39.34 39.89 147.8 156.4 15.6  0.00 0.00  2.24 0.13  7.25  0.12 * 0.0531
005125.77-102644.6 0.0549 15.014  0.534  4.19 32.100   17.5 -21.23 38.71 39.24  98.5  99.4  8.2  3.15 0.14  2.66 0.11  7.11  0.09   0.0172
005309.06+003039.9 0.2361 18.135  0.702  3.12 28.860   22.2 -21.71 39.12 40.00 115.8 124.4  6.6  0.00 0.00  2.30 0.13  7.17  0.11 * 0.0385
005501.03+002107.1 0.1928 17.704  0.572  1.15 31.990   19.6 -21.70 39.33 39.82 106.3 113.3  7.0  3.75 0.18  2.98 0.12  7.57  0.10   0.0248
005643.80+141310.2 0.2345 17.709  0.568  3.33 15.840    9.9 -22.15 39.60 40.10 150.0 161.2 17.3  0.00 0.00  3.13 0.35  7.67  0.22 * 0.0368
010712.04+140844.9 0.0769 17.389  0.211  4.43 21.340    8.6 -19.15 38.97 39.23  94.3  96.6 13.2  1.86 0.13  0.00 0.00  6.79  0.14   0.0654
010915.46+132603.8 0.1839 16.155  0.683  2.66 21.090   15.0 -23.10 39.26 39.92 186.9 198.7 11.6  0.00 0.00  4.16 0.15  7.74  0.07 * 0.0143
011140.03-095834.9 0.2068 17.630  0.593  1.10 16.350   11.4 -21.78 39.33 39.96 165.7 177.1 20.8  0.00 0.00  5.06 0.20  7.94  0.08 * 0.0106
011703.58+000027.4 0.0456 14.840  0.394  2.01 43.150   21.5 -20.65 39.17 39.52 143.9 144.1  7.4  2.59 0.07  2.11 0.02  7.17  0.06   0.0432
011804.83+143158.6 0.1286 17.824  0.219  1.03 17.310    6.5 -19.47 39.49 39.68 112.7 117.9 21.0  2.18 0.19  1.82 0.03  7.18  0.17   0.0882
011807.98+150512.9 0.3252 17.843  0.386  2.61 15.960    8.2 -22.72 40.16 40.47 205.9 224.6 24.0  0.00 0.00  8.14 0.29  8.78  0.07 * 0.0104
011845.54+133327.1 0.1890 16.561  0.392  3.24 30.740   15.9 -22.60 39.93 40.32 166.5 177.2 11.4  4.60 0.20  4.60 0.07  8.05  0.09   0.0328
011902.58-004238.9 0.2157 17.692  0.537  3.79 16.160   11.0 -21.75 39.32 39.95 216.8 232.0 22.0  0.00 0.00  9.41 0.33  8.46  0.07 * 0.0031
011929.06-000839.7 0.0898 16.741  0.212  2.57 28.120    9.9 -20.12 39.44 39.64 150.6 155.2 15.6  1.83 0.12  0.00 0.00  7.01  0.14   0.1162
012015.13-005838.6 0.2024 17.153  0.413  5.96 17.470    9.6 -22.15 39.52 39.95 101.6 108.5 12.5  3.11 0.49  2.71 0.09  7.51  0.32   0.0442
012047.53-082629.4 0.2298 17.190  0.390  3.02 21.620   11.1 -22.57 39.95 40.30 166.7 178.9 18.6  3.70 0.23  3.18 0.15  7.87  0.12   0.0519
012050.94-001832.9 0.3491 18.336  0.255  4.32 15.060    5.4 -22.54 40.32 40.50   0.0   0.0  0.0  0.00 0.00  7.24 0.23  0.00  0.00   0.0000
012150.64-100510.0 0.1032 17.057  0.629  2.92 21.860   13.2 -20.51 38.86 39.47 117.1 121.4 11.8  0.00 0.00  1.87 0.06  6.86  0.07 * 0.0432
012406.47+151243.1 0.1629 17.250  0.325  2.83 17.410    7.8 -21.32 39.49 39.80 139.2 147.2 18.6  4.25 0.38  3.55 0.05  7.76  0.18   0.0232
012755.93-103844.3 0.0824 16.050  0.578  6.07 24.040   13.4 -21.27 38.70 39.33 136.6 140.3 11.6  2.23 0.55  2.31 0.08  6.81  0.49   0.0335
013103.38+131926.2 0.1704 16.478  0.592  6.63 22.750   14.6 -22.38 39.49 40.05 148.7 157.5 12.5  0.00 0.00  3.47 0.12  7.70  0.07 * 0.0266
013128.88-082703.1 0.1459 16.231  0.624  4.60 31.410   19.5 -22.28 39.46 40.04 194.8 205.0 10.6  0.00 0.00  6.30 0.12  8.19  0.04 * 0.0080
013229.98+004201.1 0.1522 17.076  0.778  5.05 17.340   12.2 -21.50 38.92 39.72 138.2 145.7 12.7  0.00 0.00  5.27 0.25  7.77  0.10 * 0.0061
013413.86-090312.0 0.1748 17.047  0.614  1.04 16.060   10.4 -21.95 39.19 39.76 130.8 138.7 13.0  0.00 0.00  4.54 0.19  7.78  0.09 * 0.0111
013527.84-004447.8 0.0805 15.266  0.430 10.30 34.690   16.1 -21.81 39.25 39.66 146.0 149.8  8.0  3.19 0.15  3.04 0.04  7.39  0.10   0.0313
013556.98+003056.9 0.1381 17.595  0.403  9.66 18.840   10.1 -20.29 39.26 39.65 136.6 143.3 12.5  2.31 0.22  1.87 0.05  7.11  0.19   0.0610
014153.62+125727.0 0.1987 17.250  0.309  3.59 16.820    7.1 -21.93 39.67 39.94 179.1 191.0 23.2  2.79 0.48  1.83 0.07  7.48  0.35   0.0669
014248.30-100840.1 0.0902 16.349  0.359  4.21 31.580   14.9 -20.89 39.47 39.77 128.0 131.9  9.2  2.11 0.19  1.64 0.07  7.14  0.18   0.0923
014248.86+142125.9 0.1339 16.617  0.767 11.41 25.380   17.1 -21.54 39.04 39.89 152.5 159.8  8.4  0.00 0.00  2.39 0.08  7.16  0.07 * 0.0328
014400.09+131231.6 0.2888 18.352  0.272 13.65 18.500    8.7 -22.50 39.82 40.12 288.3 312.8 30.6  4.78 0.22  3.83 0.13  8.03  0.09   0.0266
015016.43+005701.9 0.0847 15.000  0.679  6.91 38.430   26.0 -22.14 39.16 39.85 168.0 172.7  6.4  4.50 0.16  4.47 0.07  7.65  0.07   0.0140
015227.36-095249.5 0.2076 17.653  0.303  2.44 16.560    7.7 -21.59 39.71 40.01 133.9 143.1 18.6  2.76 0.17  2.56 0.13  7.50  0.13   0.0700
015521.69-004149.8 0.2692 17.326  0.324 13.95 21.360    9.3 -22.84 40.16 40.42 290.6 314.2 34.2  0.00 0.00  3.84 0.17  8.12  0.09 * 0.0473
015915.38-080342.8 0.1751 17.591  0.433  0.63 17.050    8.8 -21.67 39.17 39.59 159.1 168.8 22.3  3.44 0.17  2.96 0.09  7.42  0.10   0.0243
020029.06+002846.6 0.1741 17.574  0.361  4.56 19.870    8.8 -21.08 39.66 39.93 251.1 266.2 24.0  2.94 0.12  2.62 0.05  7.53  0.08   0.0582
020036.63-095935.9 0.4892 18.364  0.244 13.02 16.450    5.9 -23.74 40.39 40.63   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
020056.70+132902.3 0.1222 16.854  0.545  3.28 21.440   12.3 -21.29 38.93 39.48 131.8 137.6 13.5  4.65 0.44  4.11 0.07  7.56  0.19   0.0101
020132.55+002353.1 0.0782 16.567  0.667  2.30 25.430   15.5 -20.25 38.79 39.36 130.3 133.5  8.9  0.00 0.00  2.38 0.09  7.03  0.08 * 0.0248
020257.65+141613.6 0.1250 17.034  0.559  2.83 24.300   15.2 -21.19 39.04 39.59 100.2 104.7 10.5  2.65 0.44  2.25 0.09  7.13  0.33   0.0351
020459.24-080816.0 0.0773 15.579  0.635  7.61 47.510   28.7 -21.42 38.80 39.49 156.8 160.5  6.0  4.36 0.18  3.57 0.09  7.44  0.09   0.0099
020615.98-001729.1 0.0427 13.240  0.341  3.19 52.060   28.3 -22.06 39.65 39.99 239.9 239.7  9.5  5.06 0.20  4.93 0.04  7.99  0.08   0.0197
020826.34-003229.7 0.1733 16.723  0.743 10.45 23.850   17.8 -22.08 39.15 39.98 204.0 216.2 10.6  0.00 0.00  2.17 0.15  7.13  0.14 * 0.0452
020828.28-081943.4 0.1658 16.766  0.588  0.30 23.290   15.0 -22.09 39.52 40.02 189.1 200.1 16.6  0.00 0.00  2.47 0.06  7.42  0.05 * 0.0544
021257.59+140610.2 0.0620 15.034  0.411 10.45 50.390   26.5 -21.22 39.27 39.71 163.8 166.2  5.5  3.65 0.11  3.19 0.08  7.52  0.07   0.0243
022841.47+005208.6 0.1862 17.780  0.223  0.21 18.140    6.7 -21.05 39.76 39.95 212.3 225.8 37.7  1.85 0.19  1.21 0.05  7.17  0.21   0.1680
023122.59-093841.5 0.2084 17.716  0.342  4.25 18.320    8.9 -21.55 39.73 40.01 397.1 424.5 41.5  0.00 0.00  1.74 0.05  7.23  0.06 * 0.1365
023253.42-082832.1 0.2655 17.191  0.498  2.17 18.250   10.4 -23.14 39.75 40.17 225.4 243.6 22.5  0.00 0.00  7.79 0.20  8.52  0.05 * 0.0073
024317.47-084712.3 0.1554 16.921  0.325  2.60 25.790   11.6 -21.64 39.76 40.02 163.9 172.9 14.9  3.57 0.14  3.12 0.07  7.75  0.08   0.0442
024340.97-002601.2 0.2680 17.337  0.564  4.24 16.140   10.0 -22.96 39.73 40.21 217.9 235.6 17.0  0.00 0.00  3.93 0.22  7.93  0.12 * 0.0272
024546.14-011322.5 0.2574 17.348  0.649 14.81 15.400   10.0 -22.69 39.37 40.13 301.5 325.3 21.7  0.00 0.00  1.94 0.17  7.15  0.18 * 0.0717
024840.03-010032.6 0.1841 17.286  0.729  6.32 16.260   12.0 -22.13 38.98 39.85 174.6 185.6 15.5  0.00 0.00  6.17 0.26  7.93  0.09 * 0.0048
024907.19-090117.2 0.1663 17.000  0.559  3.60 21.230   13.6 -21.77 39.44 39.94 158.8 168.0 12.3  0.00 0.00  2.79 0.08  7.49  0.06 * 0.0385
025209.13-000501.1 0.1814 16.948  0.604  7.10 18.000   12.0 -22.16 39.31 39.97 212.7 226.0 18.1  0.00 0.00  4.31 0.31  7.79  0.14 * 0.0143
025334.57+000108.3 0.1704 16.983  0.264  8.74 29.620   12.3 -21.64 39.91 40.16 311.6 330.1 23.0  2.83 0.13  2.63 0.07  7.61  0.10   0.0862
030248.78+002131.6 0.1067 17.876  0.280  9.09 17.430    7.7 -19.69 39.11 39.41 114.3 118.6 15.4  4.32 0.20  3.21 0.06  7.59  0.09   0.0143
030417.77+002827.3 0.0445 14.958  0.317  5.69 37.320   17.6 -20.97 38.97 39.29  87.7  87.7  7.2  1.39 0.10  0.00 0.00  6.53  0.15   0.1189
030637.08+005955.0 0.1524 17.332  0.758  5.07 20.120   14.3 -21.34 39.02 39.81 139.5 147.1 11.9  0.00 0.00  5.37 0.33  7.83  0.12 * 0.0067
031142.02-005918.9 0.2811 17.811  0.351  6.28 16.940    7.0 -22.59 39.98 40.23 264.5 286.5 40.0  0.00 0.00  3.21 0.07  7.88  0.05 * 0.0544
031403.63-071336.7 0.3115 18.107  0.371  2.38 16.380    7.8 -22.81 39.96 40.27 287.0 312.4 33.6  3.13 0.19  2.16 0.09  7.73  0.12   0.0733
031450.55-065651.6 0.1990 17.766  0.672  1.10 18.070   12.9 -21.62 39.10 39.85 132.9 141.8 12.7  0.00 0.00  2.22 0.08  7.12  0.07 * 0.0412
032338.58+003845.1 0.1314 16.061  0.476  7.45 35.270   19.1 -22.40 39.26 39.76 157.9 165.4  8.3  4.85 0.22  3.84 0.06  7.76  0.09   0.0137
032508.96-063859.9 0.1643 17.095  0.523  6.09 20.560   12.6 -21.61 39.25 39.75 117.2 123.9 10.3  4.46 0.29  4.30 0.09  7.69  0.13   0.0157
032515.58+003408.3 0.1021 18.304  0.296  2.43 15.830    6.4 -19.17 38.96 39.26 102.5 106.2 16.7  2.92 0.30  1.97 0.17  7.17  0.21   0.0266
032729.88-005958.3 0.1340 16.432  0.310  0.51 38.830   14.9 -21.91 39.61 39.88 173.7 182.1 14.8  5.55 0.16  5.11 0.14  8.05  0.06   0.0157
032743.91-011109.6 0.2135 17.463  0.281  6.91 25.370   10.8 -22.21 39.82 40.08 192.5 206.0 17.3  2.78 0.13  2.46 0.17  7.56  0.10   0.0786
033013.26-053235.9 0.0133 12.503  0.624  5.52 48.060   33.0 -20.28 38.02 38.63 121.9 116.1  4.7  0.00 0.00  5.69 0.19  7.38  0.07 * 0.0019
033109.35-011046.8 0.1274 17.236  0.328  5.62 23.760   10.4 -20.85 39.50 39.80  98.9 103.4 14.1  3.38 0.17  2.78 0.08  7.57  0.11   0.0368
033602.09-070617.0 0.0973 15.936  0.678  8.98 33.870   20.3 -21.40 39.05 39.71 203.7 210.6  8.8  0.00 0.00  5.04 0.11  7.80  0.05 * 0.0077
034831.88-071145.9 0.1836 16.399  0.598  3.76 24.990   15.1 -22.74 39.74 40.22 210.0 223.2 14.8  3.43 0.36  3.17 0.07  7.70  0.21   0.0473
035107.60-052637.1 0.0692 15.647  0.219  5.50 36.460   14.5 -20.92 39.45 39.69  96.7  98.6  8.5  1.49 0.09  1.41 0.09  6.83  0.13   0.1800
035301.02-062326.3 0.0763 16.134  0.560  5.38 34.550   21.1 -20.79 39.18 39.71 136.7 139.9  7.0  4.09 0.22  3.14 0.12  7.57  0.11   0.0176
040144.54-060538.7 0.1912 16.893  0.655 11.05 34.850   23.3 -22.43 39.64 40.24 364.9 388.5 14.7  0.00 0.00  1.86 0.06  7.24  0.07 * 0.1085
040226.72-062902.4 0.1964 17.485  0.536  7.25 22.730   13.6 -21.96 39.48 39.97 137.0 146.1 10.2  0.00 0.00  4.44 0.14  7.91  0.07 * 0.0160
040756.47-054757.1 0.2497 18.132  0.417  2.04 15.870    8.9 -22.03 39.73 40.09 174.1 187.6 22.3  2.15 0.21  2.72 0.12  7.29  0.20   0.1189
040857.14-064014.0 0.2259 17.224  0.417  4.89 16.840    8.8 -22.67 39.73 40.09 204.1 219.0 23.2  4.11 0.24  3.55 0.11  7.85  0.12   0.0328
040859.64-052940.5 0.3040 17.988  0.503  6.00 30.400   19.5 -22.52 40.18 40.66 180.9 196.7 23.4  1.61 0.24  0.00 0.00  7.26  0.30   0.3591
073521.19+264744.7 0.2398 17.152  0.285  3.63 25.860   10.7 -22.72 40.04 40.29 300.8 323.5 37.0  2.57 0.13  2.54 0.04  7.60  0.10   0.1189
073648.65+321437.2 0.3381 18.662  0.248 12.06 21.770   10.0 -22.19 40.07 40.35 219.3 239.7 27.3  0.00 0.00  8.99 0.27  8.83  0.06 * 0.0075
073839.47+292419.6 0.1948 18.079  0.439  2.26 16.620    9.2 -21.00 39.57 39.93 125.8 134.1 17.5  0.00 0.00  3.37 0.18  7.71  0.11 * 0.0313
073933.85+335014.9 0.3063 18.443  0.547  3.85 15.680    9.6 -22.39 39.51 40.03 157.9 171.7 15.2  6.17 0.34  4.95 0.16  8.09  0.11   0.0114
073952.77+324820.5 0.1009 17.112  0.643  3.49 42.910   24.6 -20.27 38.92 39.50  75.7  78.3  4.7  5.66 0.13  4.97 0.05  7.73  0.05   0.0067
074035.87+402234.7 0.1771 17.714  0.486  0.33 15.490    8.6 -21.32 39.34 39.73 141.1 149.7 23.3  1.82 0.14  1.78 0.06  6.95  0.16   0.1060
074124.96+335609.5 0.1408 18.286  0.663  1.19 22.150   14.8 -20.06 38.85 39.45  88.5  92.9  9.5  3.55 0.14  3.48 0.08  7.29  0.08   0.0157
074125.22+333320.0 0.3644 17.599  0.205 12.71 44.410   11.2 -23.30 40.74 40.87   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
074135.54+345326.8 0.2442 18.368  0.439  4.41 15.740    8.7 -21.64 39.44 39.83 148.2 159.5 14.4  0.00 0.00  3.69 0.12  7.73  0.07 * 0.0221
074145.48+314758.6 0.0759 15.896  0.300  1.09 29.180   12.4 -21.03 39.23 39.53 110.2 112.7 11.8  5.12 0.12  4.26 0.14  7.79  0.05   0.0119
074233.66+334043.7 0.2242 17.923  0.484  3.30 27.940   14.9 -21.66 39.62 39.99 156.7 168.0 11.0  4.97 0.23  4.36 0.07  7.96  0.09   0.0197
074253.47+342805.6 0.4523 18.760  0.227  2.87 18.150    5.7 -22.91 40.31 40.50 106.8 118.3 21.6  5.12 0.34  0.00 0.00  8.33  0.13   0.0412
074346.15+314155.0 0.1182 16.900  0.671  2.21 17.540   11.8 -21.10 38.80 39.51  92.4  96.3 14.5  0.00 0.00  2.92 0.16  7.21  0.11 * 0.0168
074446.95+254810.3 0.1414 17.107  0.282 11.22 19.240    8.6 -20.92 39.47 39.79 137.8 144.8 16.5  3.57 0.30  2.80 0.07  7.60  0.17   0.0320
074511.98+380911.3 0.2368 17.350  0.456  3.98 24.720   14.7 -22.55 39.80 40.24 245.6 264.1 17.8  6.03 0.22  6.44 0.10  8.22  0.08   0.0164
074808.50+301036.4 0.2366 17.917  0.305  8.92 20.190   10.0 -21.71 39.84 40.15 145.8 156.7 14.2  2.56 0.13  2.42 0.05  7.49  0.10   0.0967
074841.62+344415.2 0.1915 17.442  0.393  0.52 34.660   18.9 -21.72 39.63 40.00 120.2 128.0  7.8  4.04 0.21  3.48 0.09  7.79  0.11   0.0299
074842.82+424404.6 0.1809 17.208  0.229  6.38 24.700   10.6 -21.88 39.59 39.84 155.0 164.7 12.4  3.19 0.12  2.84 0.07  7.56  0.08   0.0463
074906.25+354133.7 0.2259 18.042  0.346  5.80 21.020   11.0 -21.67 39.50 39.83 121.9 130.7 10.0  2.36 0.32  1.77 0.10  7.26  0.27   0.0750
075013.15+261016.6 0.2021 17.570  0.394  2.93 20.620   10.8 -21.48 39.68 40.05 164.8 175.9 14.4  0.00 0.00  7.21 0.18  8.42  0.05 * 0.0079
075059.82+352005.2 0.4127 18.208  0.227  4.38 22.310    7.9 -23.26 40.33 40.54 215.7 237.9 27.4  8.29 0.34  0.00 0.00  8.76  0.08   0.0160
075126.97+344723.5 0.1515 16.739  0.643  6.43 17.380   11.3 -21.91 38.92 39.66 148.0 155.9 13.7  0.00 0.00  4.64 0.18  7.66  0.08 * 0.0079
075410.28+225941.3 0.1791 17.994  0.357  4.33 15.340    7.4 -20.94 39.50 39.82 117.8 125.1 22.5  3.58 0.28  2.68 0.16  7.62  0.16   0.0328
075425.31+343255.7 0.2030 16.759  0.693  4.05 25.510   18.5 -22.65 39.57 40.23 235.9 251.8 14.3  0.00 0.00  4.58 0.23  7.98  0.10 * 0.0168
075444.08+354712.7 0.2571 18.278  0.277  2.11 16.680    6.2 -21.61 39.95 40.15 216.0 233.0 43.3  2.46 0.16  2.69 0.07  7.52  0.13   0.1162
075525.29+391109.8 0.0336 14.398  0.277  2.23 46.810   24.7 -20.56 39.17 39.50 120.9 119.6  6.7  2.09 0.05  1.43 0.02  6.99  0.05   0.0654
075538.62+432555.1 0.1529 17.774  0.393  3.10 20.960   10.1 -20.43 39.47 39.79 180.6 190.4 15.9  3.41 0.33  0.00 0.00  7.56  0.20   0.0351
075734.79+412931.5 0.1336 18.210  0.350  3.50 16.620    8.2 -19.57 39.30 39.58 129.5 135.7 19.8  2.31 0.17  1.49 0.04  7.14  0.15   0.0624
075752.13+434504.0 0.1537 16.987  0.662  8.40 22.420   14.7 -21.46 39.29 39.91 202.5 213.6 12.1  0.00 0.00  4.18 0.17  7.76  0.08 * 0.0146
075838.13+414512.4 0.0932 16.193  0.515  2.15 33.150   15.8 -21.04 39.37 39.71 239.1 246.8 14.9  3.62 0.16  2.41 0.03  7.56  0.09   0.0279
075934.94+322143.2 0.2688 17.740  0.595  2.36 17.040   11.0 -22.65 39.79 40.32 189.5 204.9 20.0  0.00 0.00  3.68 0.45  7.90  0.25 * 0.0335
080045.24+295143.7 0.0881 16.283  0.612  7.90 36.700   19.2 -21.17 38.91 39.42 158.2 162.9  8.0  0.00 0.00  2.81 0.05  7.23  0.04 * 0.0207
080127.03+440105.4 0.1320 16.506  0.447 10.20 21.730   11.7 -21.59 39.16 39.62 139.5 146.2 10.8  2.50 0.16  2.50 0.09  7.13  0.13   0.0463
080322.48+433307.0 0.2757 17.759  0.210  0.67 24.620    9.3 -22.24 40.29 40.50 342.1 370.3 36.2  4.30 0.13  3.72 0.05  8.17  0.06   0.0569
080330.40+262824.0 0.2533 18.018  0.410  5.66 15.290    8.2 -22.00 39.86 40.22 186.6 201.2 24.1  2.94 0.26  2.50 0.11  7.63  0.18   0.0733
080405.85+352424.8 0.1046 16.613  0.775  0.13 27.070   18.5 -21.03 38.99 39.65 151.8 157.5 10.1  0.00 0.00  3.63 0.18  7.49  0.10 * 0.0137
080408.01+394728.3 0.1124 17.143  0.508  0.96 23.120   11.8 -20.37 39.26 39.65 146.5 152.4 12.3  5.37 0.28  3.74 0.08  7.85  0.11   0.0111
080422.19+304702.4 0.2112 18.245  0.377  2.48 17.710    9.3 -21.11 39.60 39.92 172.9 184.9 21.3  2.56 0.35  2.80 0.27  7.37  0.27   0.0733
080459.83+290222.2 0.2845 18.494  0.208  3.76 16.320    5.8 -21.95 39.81 40.05 174.5 189.2 22.0  2.97 0.50  2.49 0.07  7.61  0.34   0.0684
080538.22+244214.8 0.0988 16.753  0.322  3.40 16.720    4.7 -20.65 39.24 39.49   0.0   0.0  0.0  1.71 0.12  0.00 0.00  0.00  0.00   0.0000
080538.66+261005.4 0.0172 12.692  0.596  7.73 38.160   22.1 -20.77 37.89 38.47  74.6  71.8  4.7  2.23 0.14  2.41 0.09  6.40  0.12   0.0133
080546.97+260532.9 0.0740 15.966  0.549  3.00 33.400   19.0 -20.80 39.19 39.63  91.2  93.2  6.4  4.79 0.20  0.00 0.00  7.72  0.09   0.0127
080549.74+295441.9 0.1610 17.498  0.307  1.32 25.940   11.1 -21.09 39.57 39.83 146.4 154.7 11.5  2.88 0.16  3.13 0.07  7.46  0.11   0.0556
080626.11+295428.3 0.1343 17.327  0.665  5.28 31.590   21.8 -20.82 39.16 39.79 172.6 181.0 10.5  2.51 0.26  3.01 0.25  7.14  0.21   0.0452
080801.75+381935.4 0.0412 15.760  0.508  2.27 28.430   14.9 -19.68 38.54 39.02 113.5 113.2  8.7  1.94 0.10  1.73 0.09  6.61  0.10   0.0368
080818.66+361722.2 0.2135 17.755  0.771  3.88 16.320   11.9 -21.76 39.20 39.98 185.2 198.2 19.6  0.00 0.00  3.81 0.19  7.64  0.10 * 0.0157
081302.35+483426.0 0.1859 17.988  0.503  3.65 17.360   10.4 -20.98 39.38 39.83 174.9 185.9 18.2  0.00 0.00  3.53 0.17  7.66  0.10 * 0.0227
081319.33+460849.7 0.0538 15.292  0.695  5.15 37.290   24.3 -20.67 38.73 39.39 117.6 118.6  4.6  3.66 0.46  3.30 0.05  7.25  0.25   0.0130
081509.80+032753.6 0.0512 14.704  0.633  1.69 35.980   22.8 -21.40 38.66 39.36 116.7 117.5  6.6  2.51 0.16  2.34 0.06  6.89  0.13   0.0254
081639.48+270143.1 0.1495 17.381  0.745  2.07 18.460   12.1 -21.12 39.07 39.81 175.5 184.8 16.4  0.00 0.00  4.16 0.14  7.65  0.07 * 0.0114
081700.40+343556.3 0.0618 15.845  0.388  6.22 38.730   14.8 -20.04 39.00 39.34   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
081836.57+364334.8 0.1062 16.764  0.552  0.16 26.310   16.1 -20.91 39.14 39.66 141.9 147.3 11.1  2.26 0.13  2.35 0.04  7.04  0.12   0.0544
081916.28+481745.4 0.2233 17.756  0.503  0.07 17.710   10.9 -21.78 39.72 40.19 237.0 254.1 24.2  0.00 0.00  8.78 0.17  8.61  0.04 * 0.0056
081949.28+495410.7 0.1397 17.119  0.259  3.45 18.790    8.1 -21.12 39.53 39.76  87.4  91.8 15.9  1.54 0.09  1.42 0.05  6.90  0.12   0.1842
082028.93+441611.8 0.1461 17.568  0.307  4.06 28.580   14.4 -20.94 39.53 39.85 101.9 107.2 10.3  2.68 0.10  2.31 0.05  7.38  0.08   0.0610
082048.30+282217.8 0.0933 17.012  0.690  3.20 24.940   16.2 -20.20 38.85 39.54 147.3 152.0 10.7  0.00 0.00  2.60 0.08  7.14  0.06 * 0.0221
082050.48+472047.5 0.1290 17.505  0.484  0.16 20.480   11.4 -20.60 39.22 39.63 116.3 121.7 14.6  0.00 0.00  1.96 0.16  7.08  0.17 * 0.0596
082310.24+294312.8 0.1060 16.390  0.508  6.28 25.350   14.9 -21.33 39.12 39.62  83.3  86.4  8.2  2.31 0.14  2.08 0.10  7.05  0.13   0.0507
082319.22+482516.4 0.1485 17.750  0.221  4.99 18.690    6.9 -20.57 39.49 39.69 200.6 211.3 27.0  1.42 0.09  1.33 0.03  6.81  0.13   0.2067
082549.54+471027.8 0.1323 15.764  0.237  7.67 33.990   14.0 -22.25 39.78 40.03 228.5 239.4 16.8  5.27 0.12  4.53 0.17  8.09  0.05   0.0211
082749.90+291321.2 0.2376 18.087  0.344  3.55 15.260    7.0 -21.65 39.75 40.04 268.8 289.0 57.2  2.78 0.23  2.87 0.09  7.52  0.17   0.0733
082822.28+311120.2 0.1622 17.202  0.580  3.89 18.260   10.6 -21.47 39.46 39.91 183.1 193.5 22.5  0.00 0.00  3.00 0.10  7.56  0.07 * 0.0343
082835.44+423142.2 0.2442 18.212  0.575  5.83 17.050   11.9 -21.73 39.32 39.97 130.8 140.8 10.7  1.77 0.23  1.72 0.08  6.92  0.26   0.1085
082949.83+421300.5 0.2501 17.874  0.400  4.32 16.710    8.2 -22.23 39.69 40.02 113.4 122.3 16.0  4.51 0.35  3.70 0.09  7.91  0.16   0.0260
083052.61+403105.4 0.0984 17.031  0.626  8.57 26.560   14.7 -20.24 38.77 39.42 179.8 186.0  9.8  0.00 0.00  6.85 0.21  7.92  0.06 * 0.0031
083053.68+371802.8 0.0988 16.219  0.447  7.62 32.320   16.1 -21.15 39.20 39.62 156.5 161.9  9.9  3.60 0.16  3.26 0.06  7.47  0.09   0.0232
083107.62+052105.9 0.0637 15.940  0.566 13.96 36.220   19.1 -20.00 38.74 39.30 201.6 204.7  8.0  0.00 0.00  3.40 0.31  7.31  0.18 * 0.0116
083127.59+054924.6 0.2287 16.938  0.253  3.09 17.870    8.3 -22.72 39.90 40.18 205.3 220.4 23.8  3.20 0.15  3.12 0.10  7.72  0.10   0.0654
083130.00+392203.5 0.2082 17.905  0.345  6.79 18.960   10.1 -21.42 39.67 40.01 201.9 215.8 21.6  1.41 0.15  1.23 0.06  6.89  0.22   0.2602
083148.87+042939.0 0.1737 15.062  0.523  1.62 52.680   38.4 -24.12 40.48 41.01   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
083202.15+461425.7 0.0461 15.007  0.477  7.45 46.430   28.2 -20.59 38.88 39.40 122.3 122.5  4.0  1.99 0.06  1.53 0.24  6.80  0.06   0.0519
083254.77+452610.3 0.1823 17.461  0.306  1.38 24.220   11.4 -21.29 39.71 40.04 205.4 218.2 19.0  5.78 0.36  5.23 0.16  8.14  0.13   0.0160
083350.81+445544.8 0.2055 17.364  0.414  3.50 18.220   10.1 -21.92 39.68 40.07 185.3 197.9 17.1  0.00 0.00  4.50 0.13  8.01  0.06 * 0.0202
083353.88+422401.8 0.2491 16.500  0.518  7.53 44.920   31.3 -23.66 40.31 40.81   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
083453.39+384708.5 0.1845 16.974  0.438  4.52 25.570   15.2 -22.03 39.82 40.23 181.1 192.6 14.3  2.50 0.22  2.60 0.12  7.47  0.18   0.0967
083454.08+542644.4 0.1012 15.775  0.584  8.61 27.600   16.7 -21.80 39.00 39.56 158.2 163.8  9.1  2.75 0.35  2.40 0.09  7.14  0.26   0.0313
083456.79+374157.0 0.2261 18.072  0.536  3.86 15.960   10.6 -21.63 39.54 40.05 129.3 138.7 18.8  0.00 0.00  5.08 0.22  8.05  0.09 * 0.0133
083551.52+312100.2 0.1781 17.099  0.704  3.87 16.300   11.4 -21.98 39.29 39.89 168.2 178.5 13.8  0.00 0.00  3.08 0.22  7.50  0.15 * 0.0266
083603.67+052456.4 0.1574 16.694  0.732  1.68 18.390   13.4 -22.18 39.25 39.91  93.1  98.3 13.4  0.00 0.00  3.01 0.12  7.46  0.08 * 0.0266
083608.33+422920.3 0.1804 17.785  0.386  0.92 18.370   10.8 -20.92 39.53 39.89 112.9 120.0 11.7  3.51 0.15  2.50 0.06  7.61  0.09   0.0359
083747.89+053644.8 0.0993 16.759  0.627  6.94 25.190   13.0 -20.42 39.09 39.62 154.9 160.3 15.6  5.62 0.41  5.00 0.09  7.80  0.15   0.0084
083850.65+401400.2 0.1911 17.500  0.514  9.72 16.050   10.1 -21.56 39.32 39.83 219.9 234.2 21.0  0.00 0.00  3.56 0.22  7.64  0.12 * 0.0207
084001.30+502944.9 0.2769 17.457  0.231  5.37 20.080    6.8 -22.88 40.14 40.33 223.0 241.4 29.0  3.70 0.17  3.03 0.14  7.97  0.09   0.0639
084036.35+392443.7 0.2419 17.868  0.203  2.48 15.550    5.9 -21.91 39.90 40.11 139.3 149.9 26.7  4.27 0.16  3.25 0.12  7.97  0.08   0.0368
084314.94+384250.5 0.1210 17.157  0.356  6.90 25.640   11.7 -20.43 39.37 39.70 131.3 137.0 12.7  2.47 0.12  2.04 0.06  7.23  0.10   0.0596
084316.86+384148.4 0.1206 16.318  0.555  0.68 19.850   10.9 -21.81 39.05 39.52  75.2  78.4 12.8  3.03 0.43  2.49 0.07  7.25  0.28   0.0272
084329.29+350447.5 0.2046 17.726  0.505  1.25 18.210   10.6 -21.55 39.64 40.05 136.9 146.2 12.2  3.70 0.61  3.06 0.12  7.72  0.33   0.0359
084528.72-002723.2 0.1538 16.435  0.714  8.43 26.900   19.5 -22.00 39.35 40.04 263.3 277.6 11.5  3.73 0.61  3.94 0.16  7.58  0.33   0.0254
084556.67+340936.2 0.0658 15.234  0.472  6.22 30.830   17.6 -21.21 38.95 39.46 109.8 111.6  7.6  4.18 0.23  2.61 0.19  7.48  0.11   0.0127
084731.77+351416.4 0.2375 16.906  0.406  9.91 23.090   12.7 -22.96 39.92 40.31 262.4 282.2 15.3  3.66 0.33  3.16 0.09  7.85  0.18   0.0507
084745.59+515859.5 0.1178 16.685  0.467  7.25 20.880   12.4 -21.30 39.13 39.62 108.0 112.6 10.1  2.89 0.26  2.22 0.06  7.24  0.18   0.0335
084754.08+562033.6 0.0868 16.120  0.622  5.42 32.120   18.2 -20.99 39.14 39.63 107.1 110.2  6.2  3.29 0.43  2.65 0.07  7.36  0.26   0.0260
084754.76+380317.5 0.2439 17.495  0.229 13.19 17.330    7.3 -22.20 39.90 40.16 256.8 276.5 20.6  0.00 0.00  4.01 0.14  8.03  0.07 * 0.0320
084927.37+324852.8 0.0639 15.653  0.430  8.97 34.720   16.5 -20.75 39.08 39.45 145.8 148.1  7.6  2.54 0.10  2.17 0.09  7.11  0.08   0.0403
084940.72+374618.3 0.1246 17.622  0.209  6.63 19.050    7.0 -20.13 39.42 39.64 129.5 135.4 25.6  1.37 0.09  0.00 0.00  6.74  0.13   0.2067
085003.95+032642.7 0.1672 17.072  0.563 12.15 35.430   20.6 -21.50 39.50 39.98 154.2 163.2  7.9  0.00 0.00  2.14 0.05  7.29  0.05 * 0.0700
085129.71+394848.9 0.1244 15.785  0.435  5.66 26.080   14.0 -22.34 39.43 39.85 146.6 153.2 11.8  5.04 0.41  4.72 0.09  7.88  0.16   0.0153
085301.23+472620.0 0.1872 17.182  0.642  8.74 15.750   11.4 -22.04 39.20 39.83 172.4 183.4 14.4  0.00 0.00  4.14 0.22  7.71  0.11 * 0.0133
085402.00+054144.4 0.1521 16.585  0.463  1.83 23.970   11.5 -21.72 39.62 40.02 235.7 248.4 16.8  7.67 0.37  6.13 0.09  8.34  0.10   0.0082
085431.28-003650.6 0.2372 17.610  0.253  6.95 21.120    8.3 -21.77 40.02 40.25 182.6 196.4 20.9  5.94 0.31  4.90 0.14  8.32  0.11   0.0216
085504.16+525248.3 0.0894 16.162  0.248  7.75 27.520   10.1 -20.87 39.27 39.49 100.1 103.1  8.4  1.94 0.16  1.75 0.07  6.97  0.17   0.0862
085507.32+433016.7 0.2942 17.994  0.583  2.63 15.920    9.9 -22.72 39.58 40.15 206.3 224.0 23.6  0.00 0.00  4.22 0.19  7.91  0.09 * 0.0202
085512.12+032950.5 0.1240 16.488  0.536  2.95 27.420   15.9 -21.59 39.31 39.78 153.7 160.6  9.0  4.62 0.25  4.13 0.12  7.74  0.11   0.0160
085516.11+570128.4 0.1435 17.468  0.210  9.50 16.130    6.3 -20.72 39.30 39.55 132.0 138.8 15.2  3.83 0.24  2.32 0.05  7.58  0.13   0.0227
085543.54+465735.8 0.0903 15.788  0.638  7.31 30.720   19.4 -21.55 38.89 39.53 162.9 167.9  8.7  4.07 0.28  4.03 0.08  7.42  0.14   0.0127
085554.27+005110.9 0.0523 15.553  0.415  5.43 44.050   20.2 -20.51 39.00 39.34 174.1 175.4  7.3  4.61 0.23  3.10 0.03  7.58  0.10   0.0114
085559.83+460434.8 0.0932 16.453  0.772  7.23 28.660   18.9 -20.78 38.73 39.50 166.9 172.3 10.2  0.00 0.00  4.04 0.16  7.45  0.08 * 0.0082
085649.62+355459.5 0.0757 15.277  0.558  4.69 28.740   15.3 -21.67 38.91 39.45 147.4 150.7  8.8  3.28 0.18  3.01 0.12  7.25  0.11   0.0197
085650.41+053114.8 0.1529 16.899  0.622  4.18 20.220   13.3 -21.96 39.34 39.91 168.2 177.4 14.6  0.00 0.00  6.18 0.18  8.12  0.06 * 0.0072
085737.78+052821.3 0.0588 15.231  0.263  3.92 36.320   15.1 -20.68 39.38 39.65 142.2 143.9 11.0  4.46 0.09  3.57 0.09  7.75  0.04   0.0184
085835.98+013149.5 0.1069 15.379  0.483  1.64 36.420   20.8 -22.41 39.39 39.82 140.0 145.4  7.9  2.81 0.09  2.68 0.06  7.35  0.07   0.0473
085933.15+063624.5 0.0748 16.023  0.618  5.15 26.840   16.7 -20.92 38.86 39.53 171.0 174.8 10.1  4.26 0.09  3.94 0.14  7.45  0.05   0.0111
085941.94+504231.4 0.3051 17.923  0.590  0.78 16.120   10.8 -22.76 39.74 40.22   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
090028.53+060842.5 0.0773 17.178  0.306  7.30 19.090    9.4 -19.66 38.86 39.22 105.9 108.5 13.4  2.57 0.12  1.91 0.12  7.01  0.10   0.0306
090054.39+012605.3 0.2607 17.749  0.351  4.01 17.230    8.5 -22.43 39.90 40.22 184.5 199.3 23.2  3.83 0.14  3.09 0.10  7.88  0.07   0.0452
090241.03+450538.0 0.1583 16.603  0.568  5.85 32.260   18.2 -22.00 39.49 39.99 157.2 166.0  9.1  5.44 0.53  4.91 0.08  7.98  0.20   0.0140
090315.10+010623.0 0.1213 16.675  0.709  5.04 23.190   15.4 -21.28 39.03 39.70 178.6 186.4 11.3  0.00 0.00  6.93 0.44  8.06  0.13 * 0.0040
090316.52+360805.5 0.1003 17.192  0.708  1.19 19.760   12.2 -20.25 38.87 39.44 119.6 123.8 12.3  0.00 0.00  3.09 0.09  7.29  0.06 * 0.0164
090320.97+045738.1 0.0569 16.848  0.215  0.36 24.580   10.4 -18.83 38.92 39.18 111.5 112.8  9.9  1.38 0.06  0.00 0.00  6.50  0.09   0.1136
090432.04+491722.1 0.3594 18.078  0.245  0.95 15.090    5.5 -22.93 40.40 40.58   0.0   0.0  0.0  8.03 0.25  6.51 0.16  0.00  0.00   0.0000
090432.19+553830.1 0.2687 17.220  0.224  1.89 22.460    8.1 -22.91 40.03 40.25 220.1 238.0 18.2  3.89 0.11  4.01 0.12  7.95  0.06   0.0519
090445.44+470601.6 0.1714 16.419  0.272 10.50 26.150   10.4 -22.19 39.78 40.03 117.7 124.7 12.9  0.00 0.00  2.62 0.49  7.61  0.37 * 0.0639
090539.89+412539.6 0.3137 17.941  0.379  4.95 16.670    8.1 -22.81 40.03 40.32  93.6 102.0 13.7  5.05 0.23  3.22 0.08  8.18  0.09   0.0306
090543.80+013056.7 0.1017 16.732  0.674  7.82 30.010   18.5 -20.77 39.00 39.63 122.5 126.9  7.6  0.00 0.00  3.50 0.14  7.46  0.08 * 0.0150
090611.61+510928.9 0.0980 16.838  0.564  7.44 32.480   18.5 -20.45 39.00 39.52 108.2 111.9  9.2  2.18 0.20  2.00 0.05  6.94  0.18   0.0496
090741.40+500814.1 0.2087 17.542  0.275  2.48 23.800    8.8 -21.72 39.93 40.16 159.6 170.7 26.7  2.20 0.13  1.91 0.03  7.41  0.12   0.1430
090743.49+013327.9 0.1634 16.569  0.334 10.30 28.970   12.0 -22.22 39.63 39.96 236.1 249.7 15.9  3.91 0.12  3.62 0.04  7.76  0.06   0.0320
090754.59+402034.5 0.1514 16.489  0.587  5.75 31.090   17.8 -21.91 39.41 39.92 196.7 207.3 10.8  6.60 0.32  5.71 0.08  8.11  0.10   0.0086
090821.73+522103.0 0.0760 16.223  0.436  5.61 32.160   15.8 -20.57 39.06 39.45  95.7  97.9  9.0  1.67 0.08  1.47 0.05  6.74  0.10   0.0902
090823.04+431524.9 0.2107 17.807  0.365  0.41 16.090    9.1 -21.42 39.69 40.00 230.9 246.9 19.1  5.38 0.30  0.00 0.00  8.07  0.11   0.0180
090823.59+571104.2 0.1009 16.264  0.592  6.29 19.830   12.3 -21.36 38.80 39.41  95.5  98.9 12.0  4.24 0.30  4.25 0.09  7.42  0.14   0.0104
090826.74+002137.4 0.1623 16.814  0.486  7.08 24.250   13.2 -21.89 39.57 40.01 219.2 231.7 14.2  0.00 0.00  1.74 0.16  7.15  0.18 * 0.1136
090831.98+045105.0 0.1707 17.067  0.579 13.72 22.330   13.2 -21.25 39.50 40.04 181.8 192.6 13.6  0.00 0.00  4.60 0.23  7.94  0.10 * 0.0157
090851.25+444611.2 0.3202 17.290  0.214  1.43 24.150    8.9 -23.54 40.58 40.76   0.0   0.0  0.0  3.88 0.09  3.49 0.12  0.00  0.00   0.0000
090920.20+064502.8 0.1270 16.815  0.756  9.98 18.010   12.1 -21.22 38.69 39.61 158.6 165.9 11.4  0.00 0.00  5.07 0.29  7.62  0.11 * 0.0051
091034.29+031328.4 0.1196 16.227  0.216 11.25 39.650   16.0 -21.61 39.68 39.94 167.5 174.7 11.4  3.26 0.09  2.68 0.04  7.63  0.06   0.0484
091059.49+524317.0 0.1082 17.025  0.674  0.63 21.820   14.8 -20.52 38.93 39.56 122.7 127.4 10.3  3.03 0.29  2.82 0.08  7.19  0.19   0.0237
091119.40+544045.3 0.1681 16.982  0.242  4.49 29.140   11.7 -21.99 39.66 39.88 137.7 145.7 11.8  2.94 0.09  2.28 0.02  7.53  0.06   0.0582
091146.42+564112.0 0.1195 16.170  0.521  3.25 44.960   23.8 -21.74 39.54 39.92 154.6 161.2  9.9  5.49 0.21  3.45 0.06  8.01  0.08   0.0146
091159.45+593009.1 0.2290 16.324  0.220 13.35 15.120    5.4 -23.37 39.89 40.09 237.9 255.4 24.6  5.02 0.33  3.03 0.10  8.10  0.13   0.0266
091222.31+065829.0 0.0782 17.218  0.703  5.88 23.290   13.7 -19.36 38.75 39.35 263.9 270.3 16.6  0.00 0.00  2.94 0.33  7.19  0.22 * 0.0157
091418.72+542032.6 0.1011 16.710  0.316  4.53 27.590   11.4 -20.59 39.21 39.54 127.1 131.6 11.0  5.63 0.19  4.36 0.08  7.87  0.07   0.0094
091505.05+063907.7 0.1328 16.725  0.497  0.08 25.860   14.6 -21.52 39.46 39.90 123.2 129.1 13.6  1.57 0.12  1.55 0.06  6.88  0.15   0.1642
091507.24+545825.2 0.2920 18.243  0.469  5.59 17.680    9.1 -22.30 39.80 40.15 197.9 214.8 24.9  0.00 0.00  7.24 0.24  8.48  0.07 * 0.0090
091613.88+014234.1 0.2442 17.018  0.724  9.23 22.520   16.4 -22.85 39.49 40.14 200.1 215.4 12.5  0.00 0.00  1.60 0.18  7.04  0.23 * 0.1217
091655.20+023043.4 0.1393 16.849  0.498  4.47 32.570   17.9 -21.49 39.33 39.79 107.5 112.9  9.1  4.59 0.22  3.66 0.11  7.75  0.10   0.0164
091753.89+071834.0 0.0918 16.484  0.527  3.75 17.510   10.0 -20.78 38.83 39.32  97.6 100.6 11.7  2.06 0.15  2.17 0.09  6.80  0.15   0.0463
091818.84+541143.5 0.1016 16.072  0.464  4.91 30.370   17.0 -21.50 39.22 39.68 145.8 151.0 11.5  3.97 0.20  3.71 0.10  7.57  0.10   0.0193
091907.16+012046.1 0.2869 18.122  0.458  0.77 15.540    9.2 -22.32 39.71 40.14 228.6 247.9 25.6  3.80 0.25  3.07 0.35  7.77  0.13   0.0376
091921.51+080530.3 0.1979 17.430  0.591  3.99 15.100   10.2 -21.82 39.30 39.93 162.4 173.1 19.9  0.00 0.00  2.96 0.12  7.47  0.08 * 0.0292
091953.24+595128.9 0.2157 17.678  0.472  2.69 15.390    8.8 -21.72 39.56 39.97 167.9 179.8 19.1  2.16 0.31  2.00 0.08  7.21  0.29   0.0967
092014.84+073004.7 0.1020 16.104  0.572  7.38 30.170   18.8 -21.42 39.26 39.81 186.2 192.9 10.6  4.54 0.40  3.67 0.09  7.70  0.18   0.0157
092019.08+395219.6 0.2229 16.685  0.518  4.57 21.280   12.5 -22.98 39.77 40.24 187.9 201.4 20.4  0.00 0.00  4.74 0.28  8.11  0.12 * 0.0197
092028.72+061453.8 0.1280 17.266  0.464  6.08 17.840    9.6 -20.62 39.19 39.63 175.1 183.2 14.3  0.00 0.00  3.57 0.26  7.57  0.15 * 0.0180
092032.70+525406.3 0.2119 17.461  0.247  5.80 17.650    6.8 -22.20 39.75 39.97 164.1 175.6 18.0  1.67 0.11  2.17 0.03  7.08  0.13   0.2020
092050.40+422407.9 0.1749 18.171  0.377  3.84 15.210    8.6 -20.52 39.40 39.78 143.4 152.1 24.1  1.84 0.13  1.70 0.05  6.99  0.14   0.1110
092108.62+453857.3 0.1744 16.401  0.454  5.13 26.150   12.4 -22.34 39.70 40.06 248.4 263.5 13.2  3.38 0.14  2.48 0.70  7.67  0.08   0.0463
092111.50+541411.6 0.2308 17.771  0.513  2.57 15.690    9.5 -21.94 39.59 40.03 156.1 167.6 20.4  0.00 0.00  3.04 0.28  7.64  0.19 * 0.0385
092134.59+434353.3 0.2297 17.726  0.504  2.01 17.360    9.6 -22.03 39.72 40.09 128.1 137.6 26.1  5.74 0.40  3.83 0.16  8.14  0.14   0.0164
092204.65+490740.0 0.0781 14.997  0.677  6.30 30.720   19.7 -21.96 38.65 39.39 132.3 135.5  6.4  0.00 0.00  3.29 0.07  7.23  0.05 * 0.0114
092234.80+050839.7 0.0590 14.678  0.592  3.69 35.890   21.9 -21.76 38.88 39.47 128.7 130.3  7.6  3.46 0.35  3.18 0.04  7.28  0.21   0.0172
092256.42+042733.3 0.2639 16.989  0.326  6.18 16.720    8.3 -23.24 39.93 40.25 259.3 280.2 28.4  5.43 0.35  3.77 0.16  8.19  0.13   0.0237
092334.79+551611.0 0.2693 17.105  0.657  2.22 17.960   12.6 -23.43 39.49 40.13 141.6 153.1 13.0  0.00 0.00  2.27 0.09  7.34  0.08 * 0.0610
092343.88+500540.1 0.2566 17.955  0.370  3.98 17.350    7.8 -22.10 39.79 40.10 232.2 250.5 23.4  3.02 0.45  2.31 0.15  7.61  0.30   0.0654
092414.70+030900.8 0.1277 15.784  0.582  4.12 33.340   21.5 -22.30 39.46 40.02 240.8 251.9 12.7  0.00 0.00  6.17 0.13  8.18  0.05 * 0.0082
092515.00+531711.9 0.1861 16.641  0.712  1.85 24.390   14.7 -22.43 39.55 40.09 289.5 307.8 23.6  0.00 0.00  6.70 0.11  8.29  0.04 * 0.0079
092635.11+072446.4 0.1894 17.238  0.449 13.25 22.740   11.6 -21.61 39.80 40.11 220.4 234.6 15.2  0.00 0.00  1.90 0.05  7.34  0.06 * 0.1245
092655.26+082249.2 0.1214 16.594  0.311 12.54 24.840   10.6 -21.22 39.47 39.79 180.1 188.0 13.9  2.92 0.20  2.57 0.04  7.42  0.14   0.0484
092655.74+410839.5 0.1418 17.281  0.646  6.85 19.100   13.0 -20.99 39.01 39.69 176.2 185.1 12.0  0.00 0.00  3.36 0.19  7.43  0.12 * 0.0164
092655.91+525618.2 0.0880 15.262  0.673  7.25 35.480   23.5 -21.98 38.80 39.52 120.6 124.2  6.0  5.71 0.32  4.83 0.09  7.67  0.11   0.0058
092659.62+040209.9 0.1449 16.712  0.219  1.02 26.980    9.4 -21.55 39.79 39.98 137.9 145.0 16.0  2.96 0.08  2.54 0.10  7.60  0.06   0.0669
092702.30+043308.2 0.3221 17.595  0.318  7.54 15.360    7.1 -23.22 40.20 40.48 168.0 183.2 22.0  6.02 0.19  4.98 0.11  8.42  0.07   0.0260
092721.41+060957.7 0.0785 15.736  0.443  2.78 36.670   19.6 -21.17 39.40 39.81 129.7 132.9 11.0  3.29 0.10  2.87 0.15  7.50  0.07   0.0343
092810.50+411129.1 0.1525 16.946  0.390  5.56 22.350   12.6 -21.50 39.55 39.93 182.6 192.5 13.8  2.13 0.16  1.69 0.11  7.19  0.15   0.0989
092854.06+522415.6 0.2072 17.740  0.587  3.57 20.510   14.3 -21.64 39.41 39.97 179.1 191.3 15.9  0.00 0.00  5.55 0.19  8.06  0.07 * 0.0097
092918.34+041933.3 0.2463 16.929  0.402  6.16 24.560   13.0 -23.08 39.99 40.37 279.7 301.3 21.7  7.70 0.40  6.13 0.11  8.53  0.10   0.0125
092955.81+425017.6 0.1482 17.436  0.438  3.86 20.310    8.7 -20.67 39.47 39.77 119.8 126.1 14.3  0.00 0.00  3.03 0.14  7.57  0.10 * 0.0343
093022.06+505358.6 0.2526 18.389  0.509  1.02 15.230    8.5 -21.51 39.52 39.98 184.7 199.2 28.3  5.54 0.38  5.45 0.16  8.01  0.14   0.0140
093103.02+533901.1 0.1804 17.271  0.550  5.91 22.500   14.0 -21.66 39.43 39.95 186.7 198.3 14.3  0.00 0.00  4.15 0.13  7.82  0.07 * 0.0176
093104.22+554708.0 0.1642 17.192  0.278  1.29 31.200   12.0 -21.47 39.78 40.02 207.0 218.9 14.4  3.46 0.23  3.19 0.22  7.73  0.13   0.0484
093123.85+051345.2 0.0852 15.796  0.644  6.42 33.850   18.8 -21.23 39.18 39.74 202.6 208.3  9.9  0.00 0.00  5.26 0.11  7.90  0.05 * 0.0082
093147.74+433119.3 0.1319 17.836  0.222  2.66 17.800    6.3 -19.89 39.43 39.64 126.8 132.8 31.5  2.33 0.11  2.12 0.03  7.21  0.09   0.0717
093151.88+435051.7 0.1888 17.950  0.211  6.36 15.680    5.7 -20.89 39.73 39.92 118.3 125.9 29.2  2.49 0.12  2.01 0.10  7.42  0.10   0.0882
093240.55+023332.6 0.0570 15.714  0.628  5.03 36.850   20.7 -20.46 38.77 39.38 111.8 113.0  5.8  6.34 0.25  3.99 0.25  7.75  0.08   0.0045
093259.60+040506.0 0.0594 15.237  0.787  0.70 50.270   35.6 -21.17 38.68 39.46 102.7 104.0  4.3  4.68 0.36  4.09 0.12  7.44  0.16   0.0075
093308.89+534748.9 0.0572 16.002  0.298  4.22 34.320   15.9 -19.96 38.83 39.17  87.1  88.1  7.6  1.78 0.07  0.00 0.00  6.68  0.09   0.0610
093458.31+611234.1 0.2450 17.237  0.503  8.20 21.160   12.7 -22.66 39.75 40.20   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
093533.02+564424.5 0.1364 16.979  0.567  2.45 28.430   17.4 -21.14 39.40 39.88 155.6 163.2  8.6  3.12 0.18  2.64 0.05  7.45  0.11   0.0385
093551.02+535912.5 0.1030 16.722  0.249  2.22 36.580   13.9 -20.41 39.52 39.78  83.3  86.4  9.0  3.30 0.06  3.22 0.02  7.56  0.04   0.0394
093556.85+621249.7 0.4079 18.192  0.249  9.51 15.440    4.7 -23.17 40.49 40.66   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
093609.13-002639.7 0.1412 17.007  0.278  2.49 23.390    9.5 -21.19 39.68 39.92 137.8 144.8 12.6  2.13 0.18  1.55 0.03  7.26  0.17   0.1136
093643.13+505249.6 0.0555 14.873  0.389  2.89 31.160   15.5 -21.32 39.06 39.42 107.2 108.2 10.2  1.50 0.05  1.73 0.02  6.65  0.06   0.1110
093712.33+500852.1 0.2756 18.011  0.434  7.19 22.700   13.5 -21.72 40.15 40.55 139.6 151.2 30.4  0.00 0.00  2.53 0.10  7.76  0.08 * 0.1060
093731.85+053205.4 0.3562 17.094  0.235  1.86 26.710    9.8 -23.74 40.85 41.05 339.6 372.0 57.2  0.00 0.00  4.05 0.11  8.52  0.06 * 0.0923
093812.27+074340.0 0.0222 14.172  0.703  6.35 45.630   29.8 -19.70 38.35 39.08 122.5 119.2  3.8  4.64 0.19  3.72 0.06  7.27  0.09   0.0052
093845.50+400003.7 0.2996 17.978  0.255  0.36 16.990    7.2 -22.63 40.20 40.43 231.4 251.5 53.4  5.10 0.14  5.53 0.06  8.27  0.06   0.0368
093913.89+585032.9 0.1343 16.852  0.595  4.30 15.670   10.1 -21.53 39.03 39.61 122.7 128.7 13.6  3.12 0.21  2.99 0.10  7.26  0.14   0.0254
094006.25+041352.9 0.1918 17.481  0.539  6.77 16.730   11.1 -21.81 39.30 39.82 161.8 172.3 18.6  0.00 0.00  3.65 0.14  7.65  0.08 * 0.0193
094007.20+000909.8 0.1504 16.763  0.749  3.02 16.750   12.2 -21.93 38.93 39.75 129.5 136.4 13.7  0.00 0.00  3.76 0.52  7.49  0.28 * 0.0119
094057.19+032401.2 0.0607 15.996  0.436  2.43 26.880   13.1 -20.20 39.03 39.40 141.0 142.9 12.3  1.79 0.10  0.00 0.00  6.78  0.12   0.0768
094129.02+492644.3 0.0598 16.983  0.525  2.79 18.660    9.7 -19.25 38.47 39.00   0.0   0.0  0.0  2.73 0.10  2.84 0.07  0.00  0.00   0.0000
094144.82+575123.6 0.1582 16.470  0.498  7.27 24.310   12.6 -22.03 39.58 40.00 230.1 243.0 16.1  0.00 0.00  6.54 0.13  8.28  0.04 * 0.0086
094147.25+103852.7 0.1174 16.913  0.222  5.27 17.260    6.3 -20.76 39.37 39.59 134.3 140.0 29.0  2.99 0.14  2.84 0.06  7.40  0.09   0.0403
094214.56+595940.2 0.0752 15.927  0.786  4.20 33.710   21.4 -21.04 38.52 39.40 140.2 143.3  7.8  0.00 0.00  6.81 0.15  7.79  0.05 * 0.0023
094229.34+000204.6 0.0631 16.843  0.779  3.30 26.820   16.7 -19.45 38.41 39.14 116.8 118.6  8.6  0.00 0.00  4.85 0.12  7.44  0.05 * 0.0040
094249.40+593206.4 0.2368 17.379  0.489  0.05 24.810   15.1 -22.39 39.83 40.26 155.3 166.9 17.4  3.81 0.27  4.08 0.10  7.84  0.14   0.0422
094255.98+044158.9 0.2183 17.157  0.701  6.59 15.250   10.4 -22.44 39.49 40.09 168.7 180.7 14.2  0.00 0.00  1.91 0.18  7.19  0.19 * 0.0862
094305.88+535048.4 0.3181 18.164  0.362  5.05 16.940    9.2 -22.61 40.09 40.41 140.2 152.8 20.6 10.11 0.56  6.86 0.29  8.82  0.11   0.0080
094310.12+604559.1 0.0744 17.290  0.321  2.79 23.100    9.9 -19.14 38.87 39.18  75.9  77.6 14.7  2.07 0.22  0.00 0.00  6.83  0.21   0.0473
094322.29+401556.3 0.1530 16.749  0.600 11.65 21.510   12.6 -21.84 39.25 39.78 148.0 156.0 14.8  0.00 0.00  2.57 0.10  7.33  0.08 * 0.0359
094349.63+560024.5 0.1963 17.469  0.455  1.54 19.930   11.2 -21.67 39.53 39.93 101.5 108.2 10.5  5.15 0.31  4.58 0.17  7.95  0.12   0.0164
094415.77+001101.2 0.1267 17.232  0.411  1.15 24.320   11.6 -20.90 39.40 39.77  91.9  96.1 12.3  4.96 0.15  4.62 0.12  7.85  0.06   0.0153
094452.82+524606.8 0.1642 16.728  0.668  1.49 30.440   21.0 -22.00 39.43 40.05 163.0 172.4  9.5  0.00 0.00  7.88 0.17  8.37  0.05 * 0.0050
094456.07+054642.9 0.2129 17.381  0.275  6.79 18.280    7.5 -22.03 39.85 40.11 236.7 253.2 24.9  2.51 0.20  1.51 0.26  7.48  0.16   0.1012
094459.88+063653.5 0.1426 17.154  0.435  2.98 15.670    8.7 -21.40 39.15 39.61 118.7 124.8 18.9  2.52 0.25  2.08 0.09  7.14  0.20   0.0442
094529.37+093610.4 0.0134 14.173  0.564  1.57 41.730   23.5 -18.62 37.98 38.42  82.1  78.3  4.4  2.03 0.05  1.91 0.02  6.37  0.05   0.0176
094554.40+423839.9 0.0744 15.062  0.297  3.49 34.500   15.1 -21.61 39.49 39.77   0.0   0.0  0.0  1.49 0.03  1.43 0.06  0.00  0.00   0.0000
094616.90+025459.5 0.1177 16.239  0.352  3.10 25.290   11.1 -21.61 39.54 39.84 170.3 177.6 15.2  2.37 0.10  0.00 0.00  7.28  0.09   0.0786
094643.57+565332.5 0.0801 17.326  0.469  8.18 16.510    8.3 -19.97 38.64 39.06   0.0   0.0  0.0  3.39 0.83  2.18 0.08  0.00  0.00   0.0000
094813.80+401325.9 0.1282 17.952  0.227  5.04 15.110    6.5 -19.86 39.21 39.51  98.0 102.5 13.6  2.05 0.18  2.06 0.05  6.99  0.18   0.0717
094838.42+403043.7 0.0471 14.601  0.357  3.85 40.360   20.2 -21.08 39.10 39.48 148.0 148.4  8.8  3.38 0.06  3.08 0.09  7.37  0.04   0.0232
095017.60+070317.9 0.1087 17.784  0.233  0.70 16.620    6.7 -19.24 39.30 39.54  74.9  77.8 18.2  1.79 0.10  1.72 0.05  6.91  0.11   0.1060
095036.75+512838.1 0.2138 16.859  0.300  8.80 27.800   14.5 -22.36 39.94 40.27 309.0 330.7 21.8  3.52 0.08  3.42 0.06  7.82  0.05   0.0569
095056.89+413347.3 0.2486 17.384  0.320  1.95 20.430    9.1 -22.48 40.08 40.36 372.0 400.8 51.2  3.00 0.16  3.11 0.28  7.75  0.11   0.0923
095220.07+531455.6 0.1163 17.315  0.621  1.16 15.860   10.2 -20.44 38.97 39.60  96.8 100.8 16.2  0.00 0.00  1.79 0.38  6.88  0.43 * 0.0531
095221.96+632438.9 0.1197 16.009  0.465  2.54 30.200   14.9 -22.28 39.17 39.58  88.7  92.5 11.8  2.13 0.21  1.97 0.07  7.00  0.20   0.0639
095242.03+584153.8 0.1425 16.804  0.673  7.96 24.020   15.1 -21.69 39.15 39.75 177.4 186.5 10.7  0.00 0.00  3.81 0.70  7.61  0.37 * 0.0150
095337.96+443126.8 0.1515 17.369  0.301  5.24 15.450    6.8 -21.20 39.36 39.64 134.3 141.6 17.6  3.33 0.60  3.53 0.08  7.48  0.36   0.0328
095532.00+004108.7 0.1639 17.544  0.483  2.59 19.520   11.9 -21.16 39.29 39.80 120.4 127.3 14.0  3.80 0.19  3.22 0.16  7.57  0.10   0.0227
095802.85+490311.0 0.2416 17.733  0.349  0.47 20.030    9.5 -21.93 39.89 40.21 158.8 170.8 20.6  5.39 0.21  5.00 0.12  8.17  0.08   0.0227
095816.96+090555.4 0.2089 16.830  0.674  3.96 21.740   14.4 -22.58 39.60 40.20 186.8 199.7 13.2  0.00 0.00  4.47 0.30  7.97  0.14 * 0.0184
095921.29+024030.1 0.2597 17.297  0.546  2.02 15.220    9.6 -22.90 39.68 40.13 228.6 246.7 25.2  1.93 0.27  1.97 0.14  7.17  0.28   0.1397
095929.45+031101.5 0.1245 16.438  0.369  8.94 31.320   15.8 -21.50 39.36 39.76 148.0 154.6 10.1  4.01 0.19  3.36 0.09  7.65  0.10   0.0221
095941.36+491529.5 0.0657 15.351  0.270 10.97 39.550   15.5 -20.88 39.20 39.49  86.2  87.6 11.4  1.97 0.10  0.00 0.00  6.95  0.11   0.0768
100006.77+034604.2 0.1507 16.871  0.396  7.11 28.970   11.4 -21.49 39.71 40.02 211.8 223.2 14.3  4.71 0.16  0.00 0.00  7.96  0.07   0.0243
100015.76+025545.5 0.1027 16.748  0.699  4.27 23.250   16.0 -20.71 38.79 39.54 150.9 156.4 10.8  0.00 0.00  4.38 0.23  7.55  0.11 * 0.0075
100025.33+635523.5 0.2957 18.427  0.608  2.89 15.390   10.7 -22.23 39.47 40.14 141.8 154.0 19.6  0.00 0.00  3.47 0.38  7.69  0.22 * 0.0260
100027.44+025951.2 0.3390 17.909  0.272  6.53 19.820    7.7 -22.99 40.44 40.64 258.5 282.6 62.1 14.59 0.44  9.34 0.17  9.31  0.06   0.0058
100036.44+511652.9 0.1167 16.770  0.527  3.06 20.070   12.3 -21.11 39.03 39.57 113.6 118.4 10.3  3.20 0.25  3.13 0.08  7.29  0.16   0.0237
100050.68+505946.5 0.2148 16.994  0.543  2.88 19.360   10.0 -22.43 39.78 40.16 155.4 166.4 16.2  0.00 0.00  7.51 0.16  8.50  0.05 * 0.0082
100117.31+044001.3 0.2229 17.873  0.201  7.11 18.030    6.6 -21.69 39.70 39.93 233.7 250.6 28.8  2.52 0.16  1.96 0.15  7.41  0.13   0.0842
100142.25+563549.9 0.2359 17.777  0.429  2.31 15.260    7.6 -21.98 39.69 40.07 131.2 141.0 21.3  6.06 0.45  5.17 0.22  8.17  0.15   0.0143
100143.47+611946.0 0.0739 16.498  0.708  6.96 30.260   20.6 -20.11 38.68 39.34 121.3 124.0  5.7  0.00 0.00  3.45 0.13  7.29  0.08 * 0.0106
100155.79+055413.3 0.1037 16.653  0.557  3.08 33.160   18.6 -20.66 39.29 39.76 195.8 203.0 14.0  5.64 0.25  4.70 0.08  7.91  0.09   0.0104
100202.08+055145.6 0.2083 16.825  0.264  4.85 25.940    6.7 -22.34 40.14 40.26 173.8 185.7 13.1  0.00 0.00  2.18 0.03  7.63  0.03 * 0.1397
100226.76+084921.9 0.1140 16.363  0.524  2.91 26.640   15.1 -21.31 39.31 39.82 129.1 134.3  9.3  7.08 0.40  4.82 0.23  8.12  0.11   0.0067
100314.10+480645.9 0.1640 16.854  0.246  8.71 25.170   10.4 -21.50 39.75 40.01 190.1 201.0 17.0  2.73 0.16  2.50 0.10  7.51  0.12   0.0750
100506.15+562429.1 0.0906 15.758  0.361  0.22 29.830   14.1 -21.32 39.38 39.68 135.3 139.5  9.1  4.95 0.22  3.94 0.07  7.84  0.09   0.0150
100606.31+020521.4 0.2168 17.633  0.675  2.92 18.580   13.1 -21.92 39.31 39.93 134.1 143.6 12.9  0.00 0.00  4.31 0.22  7.79  0.10 * 0.0143
100621.56+424009.7 0.2515 17.094  0.273  3.10 20.150    8.4 -22.94 40.13 40.38 282.8 304.8 31.5  3.17 0.12  2.77 0.04  7.82  0.08   0.0882
100634.31+084655.7 0.1628 17.591  0.448  7.27 15.170    8.5 -20.85 39.29 39.77 111.8 118.2 12.0  0.00 0.00  3.29 0.16  7.56  0.10 * 0.0232
100710.05+503336.7 0.2110 17.640  0.351  1.35 15.090    6.9 -21.77 39.72 39.99 191.3 204.6 25.3  4.47 0.37  3.44 0.17  7.92  0.16   0.0272
100731.30+554919.4 0.1729 17.608  0.449  4.88 16.640    9.1 -21.17 39.36 39.75 178.3 189.0 18.9  0.00 0.00  3.39 0.10  7.61  0.06 * 0.0243
100829.30+072328.9 0.1009 16.002  0.340  8.33 32.340   13.7 -21.22 39.47 39.81 166.8 172.7 11.2  4.50 0.12  3.81 0.15  7.80  0.06   0.0202
100839.18+424948.0 0.0744 15.939  0.563  9.52 23.670   13.1 -20.89 38.75 39.32  98.4 100.6  8.0  3.55 0.17  2.82 0.08  7.24  0.10   0.0140
100958.85+470943.9 0.1061 15.670  0.329  9.55 31.610   12.1 -21.75 39.42 39.70 233.6 242.4 12.8  0.00 0.00  2.02 0.02  7.21  0.03 * 0.0700
101150.31+062743.4 0.0761 15.607  0.658  9.29 32.230   19.7 -21.07 38.97 39.63 205.1 209.9  8.1  5.49 0.42  3.88 0.10  7.72  0.15   0.0077
101220.05+625707.4 0.1343 17.204  0.536  6.59 19.900   11.9 -20.94 39.21 39.69 194.5 203.9 14.2  4.17 0.44  3.26 0.07  7.61  0.21   0.0172
101238.68+524223.0 0.1293 17.334  0.771  2.26 17.330   10.9 -20.61 38.97 39.59 157.0 164.4 16.9  1.78 0.14  0.00 0.00  6.74  0.16   0.0733
101419.20+080202.4 0.3075 17.873  0.229  6.97 16.050    6.9 -23.01 40.31 40.54   0.0   0.0  0.0  6.00 0.22  5.25 0.16  0.00  0.00   0.0000
101419.40-002834.2 0.3586 17.998  0.242  9.35 15.080    5.6 -22.99 40.40 40.58 167.3 183.3 33.0  8.34 0.40  0.00 0.00  8.80  0.10   0.0172
101502.24+023128.1 0.2183 17.401  0.382  3.06 22.800   11.9 -22.22 39.82 40.17 177.3 189.9 11.3  3.50 0.16  2.74 0.14  7.76  0.10   0.0496
101628.00+463051.6 0.1412 16.208  0.233  4.92 32.220   13.4 -22.09 39.82 40.06 152.9 160.6 11.1  2.97 0.10  2.38 0.06  7.62  0.07   0.0684
101704.98+030623.2 0.2599 18.021  0.487  3.12 19.010   11.0 -22.06 39.69 40.16 109.7 118.4 13.0  5.10 0.34  3.25 0.16  8.02  0.13   0.0202
101709.21+034505.2 0.1606 16.590  0.202  8.92 26.450    9.7 -22.09 39.95 40.17 123.7 130.7 19.4  4.60 0.09  4.16 0.15  8.06  0.05   0.0335
101714.29+045641.5 0.1058 16.633  0.442  6.13 34.110   16.9 -20.91 39.36 39.73 296.2 307.3 18.0  3.02 0.12  3.23 0.05  7.40  0.08   0.0394
101731.46+061917.7 0.1075 16.699  0.394  6.17 26.560   11.7 -20.82 39.40 39.71 140.6 146.0 14.0  3.30 0.25  2.60 0.03  7.50  0.15   0.0343
101755.31+073523.2 0.1060 16.533  0.572  1.61 29.570   17.7 -21.01 39.27 39.80 170.6 177.0 12.4  4.27 0.17  4.05 0.06  7.65  0.08   0.0180
101906.50-002123.4 0.1042 16.567  0.501  4.79 23.680   12.9 -21.12 39.01 39.52 103.3 107.2 14.9  5.82 0.27  4.84 0.08  7.80  0.10   0.0070
102006.49+564535.5 0.1257 16.778  0.331  6.82 24.110   11.3 -21.08 39.38 39.75 127.0 132.8 11.4  3.17 0.15  2.70 0.05  7.45  0.10   0.0368
102148.89+030732.2 0.0621 15.391  0.548  4.93 33.890   19.5 -21.06 39.01 39.52 132.1 134.0  8.2  1.95 0.15  2.15 0.13  6.85  0.16   0.0624
102359.17+462717.2 0.2219 17.400  0.501  2.60 16.160    9.4 -22.23 39.71 40.11 182.9 196.1 17.6  3.69 0.30  4.25 0.10  7.75  0.16   0.0394
102402.59+062943.9 0.0440 15.123  0.287  4.19 29.000   13.1 -20.57 38.91 39.21  90.9  90.9  8.4  1.83 0.09  1.77 0.02  6.74  0.10   0.0639
102602.72+525405.6 0.1359 17.604  0.505  3.60 18.740   10.3 -20.54 39.14 39.65 120.6 126.5 14.4  3.12 0.28  1.99 0.07  7.32  0.18   0.0285
102622.94+013358.1 0.1502 16.868  0.273  6.83 28.040   11.5 -21.55 39.74 40.01 205.3 216.3 14.7  5.94 0.16  0.00 0.00  8.17  0.06   0.0160
102738.53+605016.5 0.3315 17.186  0.441  1.16 24.710   15.4 -23.87 40.56 40.93   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
102850.56+453456.9 0.1651 16.642  0.667  9.89 22.660   16.1 -22.12 39.28 39.97 224.1 237.0 13.1  0.00 0.00  2.29 0.12  7.24  0.11 * 0.0473
102905.51+052555.4 0.1227 17.294  0.306  3.47 18.780    8.8 -20.53 39.35 39.65 113.6 118.6 15.1  2.09 0.10  2.13 0.04  7.08  0.10   0.0804
102955.38+471346.7 0.1755 17.035  0.451  2.95 20.640   11.8 -22.09 39.61 40.00 150.9 160.1 12.8  2.13 0.17  1.54 0.45  7.22  0.16   0.1060
103103.53+462616.8 0.0934 16.542  0.254  9.89 29.190   13.6 -20.36 39.39 39.72 161.5 166.7  8.5  2.97 0.09  1.92 0.05  7.40  0.06   0.0422
103645.76+641306.9 0.2175 17.539  0.394  1.20 17.920    9.0 -21.98 39.66 39.99 146.4 156.8 18.8  3.88 0.30  2.61 0.12  7.77  0.16   0.0335
103712.65+052701.1 0.1808 17.154  0.796  3.82 23.150   17.2 -21.86 39.24 40.04 136.7 145.2  9.0  0.00 0.00  4.44 0.16  7.78  0.08 * 0.0125
103833.42+465806.7 0.0632 16.142  0.402  3.12 35.710   19.4 -19.90 39.20 39.57  92.8  94.2  6.5  4.20 0.14  3.33 0.13  7.60  0.07   0.0172
103939.13+013304.6 0.1126 16.799  0.507  1.40 20.940   11.4 -20.92 39.04 39.49 105.7 110.0 15.1  0.00 0.00  2.90 0.22  7.32  0.16 * 0.0227
103940.75+094009.6 0.2399 17.713  0.231  2.54 17.280    7.4 -22.14 39.98 40.22   0.0   0.0  0.0  3.13 0.14  2.71 0.06  0.00  0.00   0.0000
104128.60+023204.9 0.1824 17.572  0.651  3.58 25.070   18.3 -21.32 39.36 40.02   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
104132.78-005057.4 0.3029 17.690  0.295  2.95 25.790   10.0 -23.14 40.19 40.42 200.8 218.3 17.5  8.82 0.16  7.05 0.08  8.75  0.04   0.0119
104153.59+031500.6 0.0933 16.463  0.370  5.70 29.340   12.3 -21.10 39.20 39.50 188.1 194.1 13.5  2.01 0.15  1.97 0.12  6.97  0.15   0.0733
104206.15-003917.5 0.2863 17.801  0.364  3.85 21.720   11.0 -22.78 39.92 40.28 175.9 190.8 17.8  0.00 0.00  3.96 0.09  8.03  0.05 * 0.0335
104241.87+013548.3 0.1776 17.990  0.618  2.48 15.960    9.4 -21.03 39.22 39.71 120.1 127.4 19.4  0.00 0.00  3.59 0.09  7.59  0.05 * 0.0184
104252.94+041441.1 0.0526 15.867  0.351  1.63 37.340   17.8 -19.84 38.99 39.34 109.4 110.2  7.4  4.00 0.08  3.36 0.07  7.46  0.04   0.0146
104356.51+071256.2 0.2241 17.517  0.201  4.83 17.280    6.8 -22.02 40.02 40.23 132.2 141.8 22.9  2.68 0.13  2.13 0.07  7.63  0.10   0.1060
104458.30+005609.1 0.1499 18.301  0.390  4.99 16.330    8.6 -19.92 39.28 39.62 135.5 142.7 17.5  3.51 0.32  2.51 0.05  7.49  0.18   0.0266
104635.69+015204.6 0.1026 16.947  0.448  2.55 31.050   15.4 -20.42 39.32 39.72 159.4 165.2 14.6  4.71 0.15  4.19 0.05  7.77  0.07   0.0153
104756.98+562447.2 0.1660 17.286  0.416  8.56 19.280    9.7 -21.26 39.60 39.93 209.3 221.5 19.9  2.95 0.23  2.45 0.09  7.50  0.16   0.0544
104819.18+661733.1 0.1344 17.968  0.218  3.16 21.280    7.9 -19.88 39.30 39.53 105.3 110.4 16.3  2.94 0.10  2.69 0.12  7.35  0.07   0.0385
104858.65+545322.9 0.1475 16.561  0.553 13.87 20.980   12.1 -21.85 39.28 39.82 206.2 217.1 12.3  0.00 0.00  2.69 0.27  7.38  0.20 * 0.0343
104914.72+553135.0 0.1282 17.060  0.655  8.79 19.590   12.2 -20.94 38.76 39.57 110.6 115.7 14.6  0.00 0.00  3.15 0.17  7.25  0.11 * 0.0140
104925.88+575421.5 0.0714 15.825  0.312 11.21 33.820   15.6 -20.43 39.25 39.59 183.4 187.2 10.4  3.95 0.10  3.39 0.04  7.58  0.05   0.0202
105115.42+054824.6 0.0696 16.305  0.486  4.72 31.060   15.9 -19.97 39.07 39.50 150.7 153.6  8.6  4.23 0.31  4.62 0.06  7.55  0.15   0.0143
105412.10+663739.1 0.3102 18.341  0.391  3.14 17.720    8.6 -22.49 39.91 40.19 179.1 194.9 23.4  4.91 0.19  3.48 0.09  8.10  0.08   0.0279
105418.30+000615.5 0.3484 18.221  0.444  9.49 15.070    8.8 -22.95 39.86 40.29 157.1 171.9 17.7  0.00 0.00  4.55 0.32  8.13  0.14 * 0.0232
105439.31+475144.2 0.0731 14.350  0.576  4.47 33.570   20.2 -22.56 39.08 39.67 158.5 161.9  9.3  6.18 0.30  5.16 0.19  7.88  0.10   0.0068
105526.41+563713.0 0.0745 16.800  0.435  2.29 23.980   12.8 -19.90 39.00 39.37   0.0   0.0  0.0  2.77 0.13  2.38 0.04  0.00  0.00   0.0000
105828.77+525929.1 0.0679 15.664  0.569  4.63 33.710   20.9 -20.65 39.07 39.68 118.3 120.4  6.7  4.95 0.27  4.40 0.11  7.69  0.11   0.0104
105944.56+534355.1 0.3142 17.788  0.336  6.17 19.870    9.1 -23.00 40.39 40.64   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
110017.26+583715.3 0.1619 16.527  0.290 14.63 22.270   10.3 -21.84 39.60 39.92 113.1 119.5 11.5  4.92 0.29  4.63 0.07  7.94  0.12   0.0197
110131.04+025504.1 0.2789 17.569  0.442  3.45 17.230    9.7 -23.05 40.03 40.38 253.2 274.2 24.5  0.00 0.00  7.35 1.15  8.61  0.32 * 0.0114
110138.79+012448.8 0.0652 15.143  0.689  4.19 24.390   15.0 -21.59 38.57 39.23  70.1  71.2  7.6  0.00 0.00  2.95 0.12  7.10  0.08 * 0.0127
110144.95+505238.9 0.1417 17.060  0.662  0.19 17.340   11.4 -21.30 39.12 39.65 101.3 106.5 12.2  0.00 0.00  2.71 0.13  7.30  0.10 * 0.0285
110147.79+540240.8 0.1058 16.298  0.768  9.74 29.160   18.6 -21.20 38.95 39.76 147.0 152.5  8.8  0.00 0.00  3.86 0.11  7.52  0.06 * 0.0116
110404.74+010437.2 0.1202 17.016  0.759  8.30 23.200   14.9 -20.91 38.91 39.66 177.5 185.2 12.3  0.00 0.00  3.31 0.25  7.37  0.15 * 0.0150
110443.96+513936.8 0.1406 16.786  0.704  4.63 19.990   13.4 -21.71 38.98 39.67 123.3 129.5 12.6  0.00 0.00  2.77 0.12  7.25  0.09 * 0.0232
110504.69+494427.7 0.1386 17.163  0.718  8.95 21.580   13.5 -20.97 39.12 39.72 178.9 187.8 12.7  0.00 0.00  3.33 0.12  7.48  0.07 * 0.0188
110523.90+052716.5 0.1764 17.287  0.630  3.02 25.270   14.7 -21.67 39.32 39.90 131.9 140.0 10.3  5.80 0.45  5.37 0.12  7.95  0.16   0.0101
110640.20+051905.5 0.0918 15.435  0.605  2.69 44.530   26.0 -21.91 39.06 39.68 160.6 165.7  7.9  6.60 0.45  5.79 0.07  7.93  0.14   0.0058
110742.76+042134.1 0.3268 18.095  0.442  9.30 17.580    9.6 -22.61 39.97 40.36 261.7 285.5 26.7  0.00 0.00  7.60 0.22  8.63  0.06 * 0.0094
110845.48+020240.8 0.1574 16.241  0.622  8.01 24.190   15.5 -22.65 39.47 40.02   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
110905.92+502923.6 0.1257 17.362  0.432  2.82 23.150   12.4 -20.47 39.34 39.74 144.9 151.5 12.4  3.57 0.16  2.53 0.14  7.54  0.09   0.0272
111035.68+083035.7 0.2748 17.651  0.500  4.41 16.350   10.5 -22.69 39.90 40.39   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
111106.86-011354.1 0.1276 17.077  0.472  4.28 22.790   11.6 -20.98 39.15 39.55  90.6  94.8  9.2  2.99 0.16  2.97 0.05  7.29  0.11   0.0313
111329.68+531338.7 0.2387 17.914  0.460  3.44 17.040    8.5 -22.01 39.67 40.04 242.8 261.1 22.0  6.97 0.24  5.86 0.08  8.28  0.07   0.0106
111340.11+662035.4 0.3796 18.263  0.254 11.36 18.360    8.1 -22.91 40.16 40.43 185.0 203.2 25.2  3.36 0.16  2.47 0.08  7.89  0.09   0.0804
111407.35-000031.1 0.0727 15.548  0.433  5.13 32.840   18.4 -21.39 38.92 39.40 116.1 118.5  6.5  1.98 0.09  1.91 0.03  6.82  0.09   0.0544
111512.31+661439.5 0.2190 17.943  0.602  2.25 20.490   15.2 -21.57 39.34 39.96 171.6 183.8 13.1  4.79 0.38  3.04 0.15  7.79  0.16   0.0153
111528.04+534659.5 0.1575 16.992  0.551  2.54 30.010   17.4 -21.46 39.69 40.10 158.4 167.2 11.5  0.00 0.00  2.96 0.19  7.66  0.13 * 0.0463
111612.01+004708.5 0.1141 16.622  0.659  2.89 26.700   17.1 -21.23 39.02 39.65 113.3 118.0  8.9  3.78 0.30  2.94 0.11  7.43  0.16   0.0168
111654.18+491006.2 0.0731 15.639  0.734  3.79 24.970   14.9 -21.09 38.61 39.27 113.3 115.7  9.8  0.00 0.00  4.77 0.14  7.53  0.06 * 0.0052
111658.61+553741.7 0.1090 16.423  0.767  6.51 24.990   16.3 -21.30 38.75 39.58 176.3 183.1 12.0  0.00 0.00  5.64 0.22  7.74  0.08 * 0.0044
111807.47+002734.9 0.1685 16.297  0.596 11.05 29.030   19.1 -22.46 39.42 40.02 229.3 242.8  9.5  0.00 0.00  1.97 0.06  7.19  0.07 * 0.0733
111915.82+475055.1 0.1626 15.950  0.261  0.07 31.220   11.2 -22.59 40.04 40.25   0.0   0.0  0.0  4.88 0.14  4.12 0.04  0.00  0.00   0.0000
111925.12+042050.7 0.1520 17.099  0.423  1.06 20.650    9.4 -21.71 39.41 39.76  79.6  83.9 14.4  3.37 0.46  3.24 0.05  7.52  0.28   0.0335
111938.76+520648.6 0.2113 18.045  0.397  2.11 15.890    8.6 -21.37 39.56 39.92 168.1 179.7 18.9  2.73 0.32  2.44 0.07  7.41  0.24   0.0610
112016.16+491428.8 0.1494 18.178  0.228  4.43 15.120    6.5 -19.71 39.40 39.64 155.4 163.6 18.4  1.83 0.10  1.80 0.06  6.99  0.12   0.1110
112136.50+623833.1 0.2373 17.337  0.632  6.01 16.420   12.0 -22.56 39.47 40.10 179.7 193.2 14.7  0.00 0.00  2.59 0.14  7.44  0.11 * 0.0463
112250.00+003031.0 0.2065 17.237  0.594  0.58 21.620   14.7 -22.25 39.53 40.13 156.7 167.4 12.4  0.00 0.00  6.07 0.12  8.20  0.05 * 0.0092
112324.58+503226.6 0.2004 17.722  0.527  6.44 16.310    8.4 -21.61 39.44 39.85 104.5 111.5 20.2  0.00 0.00  2.14 0.10  7.27  0.09 * 0.0639
112508.40-033425.3 0.0966 16.483  0.220 11.60 22.090    8.8 -20.77 39.27 39.54 236.7 244.6 17.5  1.90 0.08  1.20 0.12  6.95  0.09   0.0902
112536.16+542257.1 0.0206 14.833  0.308  0.61 45.160   19.1 -18.41 38.63 38.92 127.3 123.4  5.4  4.00 0.10  4.08 0.02  7.28  0.05   0.0097
112549.46+054852.5 0.1653 17.122  0.547  5.45 16.520   10.1 -21.62 39.27 39.77  94.3  99.7 12.9  0.00 0.00  4.92 0.15  7.89  0.06 * 0.0104
112709.20-013107.2 0.2046 17.847  0.537  1.84 15.670    9.7 -21.36 39.52 39.98 149.1 159.2 20.1  0.00 0.00  4.26 0.32  7.89  0.15 * 0.0184
112828.56+671212.2 0.1454 16.586  0.622 13.14 35.680   22.1 -21.58 39.28 39.84 163.8 172.4  7.2  0.00 0.00  2.88 0.07  7.44  0.05 * 0.0299
112928.47+013023.2 0.3945 18.034  0.230  4.10 17.300    6.5 -23.22 40.43 40.64   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
113006.40+592939.9 0.1569 16.073  0.493  5.38 32.660   18.9 -22.55 39.71 40.13 253.8 267.9 14.6  5.82 0.27  0.00 0.00  8.14  0.10   0.0160
113043.11+104329.5 0.1742 16.557  0.481  9.42 21.770   11.7 -22.13 39.55 40.01 262.0 277.8 17.6  0.00 0.00  5.55 0.12  8.13  0.05 * 0.0114
113110.64+043856.0 0.1448 17.482  0.430  0.79 19.480   11.3 -21.05 39.51 39.89 144.3 151.7 23.0  1.96 0.16  1.82 0.09  7.10  0.16   0.1110
113111.94+100231.3 0.0742 15.646  0.537  9.40 21.600   11.8 -21.18 38.79 39.31 188.9 193.1 14.0  1.96 0.17  2.01 0.06  6.74  0.17   0.0484
113151.05+100915.5 0.1194 17.566  0.230  9.24 16.560    7.6 -19.91 39.25 39.55 133.3 139.0 15.6  1.84 0.16  1.43 0.13  6.92  0.18   0.0923
113249.27+101747.2 0.0437 14.528  0.411 11.99 39.880   18.3 -20.75 39.00 39.40 197.9 197.9  7.8  6.10 0.33  4.33 0.10  7.83  0.11   0.0064
113626.05+021144.2 0.1372 16.561  0.438  6.70 34.540   19.1 -21.55 39.48 39.91 231.9 243.4 11.4  2.68 0.12  2.57 0.04  7.35  0.09   0.0582
113635.06+021401.8 0.1358 16.494  0.640  1.15 24.030   16.5 -21.99 39.04 39.67 104.2 109.3  8.7  0.00 0.00  2.54 0.06  7.21  0.05 * 0.0292
113704.17+482659.0 0.0545 16.635  0.554  6.93 29.040   13.1 -19.08 38.76 39.23 194.6 196.4 10.8  4.62 0.34  4.03 0.07  7.47  0.15   0.0084
113707.97+645246.7 0.2090 18.119  0.302  1.00 16.010    7.2 -21.25 39.72 39.98   0.0   0.0  0.0  4.22 0.27  3.55 0.14  0.00  0.00   0.0000
114014.55+094850.7 0.1185 15.354  0.446  6.79 25.580   12.7 -22.97 39.42 39.84 161.4 168.3 12.7  3.75 0.16  3.52 0.06  7.62  0.09   0.0272
114038.16+095833.0 0.1276 16.691  0.324  8.53 16.450    7.6 -21.45 39.28 39.62 140.5 147.0 17.3  4.67 0.32  3.90 0.17  7.74  0.14   0.0150
114114.63+055952.8 0.0994 16.272  0.287  7.19 27.920   11.5 -20.90 39.49 39.77 160.1 165.7 12.9  3.54 0.09  3.40 0.04  7.60  0.05   0.0335
114156.06-024606.8 0.1071 16.812  0.622  8.21 34.390   20.9 -20.62 38.96 39.57 161.6 167.8  6.8  4.87 0.31  4.33 0.07  7.61  0.13   0.0097
114156.31+540659.9 0.1853 17.037  0.678  0.80 18.700   13.4 -21.99 39.39 40.08 151.9 161.5 14.1  0.00 0.00  2.69 0.19  7.43  0.14 * 0.0394
114208.47+531526.0 0.0682 15.723  0.688  7.54 32.010   20.9 -20.65 38.78 39.46 141.9 144.5  6.0  2.96 0.28  2.43 0.05  7.09  0.19   0.0211
114229.49+022437.0 0.1339 16.767  0.472  1.26 24.850   13.8 -21.47 39.41 39.82 147.1 154.2 10.8  2.30 0.12  2.19 0.04  7.19  0.10   0.0717
114344.30+594112.3 0.0631 15.640  0.570  0.22 30.960   18.5 -20.72 38.81 39.39  95.3  96.8  9.2  4.28 0.17  4.39 0.06  7.43  0.08   0.0104
114427.58+672203.2 0.1166 16.345  0.711  6.21 44.570   28.6 -21.35 39.04 39.79 200.1 208.5  7.0  0.00 0.00  7.39 0.21  8.12  0.06 * 0.0036
114454.86+560238.2 0.2310 17.640  0.489  3.12 16.220   10.0 -21.96 39.60 40.12 239.8 257.6 27.0  0.00 0.00  7.52 0.22  8.42  0.06 * 0.0065
114518.82+585523.2 0.1535 17.088  0.613  0.14 19.040   11.6 -21.49 39.27 39.81 111.4 117.5 13.2  0.00 0.00  3.87 0.08  7.68  0.05 * 0.0168
114537.77+052225.0 0.3120 17.780  0.272 12.33 18.550    9.2 -22.83 40.28 40.57 323.5 352.2 38.6  0.00 0.00  6.85 0.00  8.70  0.02 * 0.0164
114545.18+554759.7 0.0536 14.808  0.529  7.35 28.180   16.3 -21.08 38.63 39.17 109.1 110.0  7.7  3.91 0.19  3.54 0.11  7.26  0.10   0.0101
114606.22+035955.4 0.0994 15.486  0.355 13.71 26.840   11.4 -21.95 39.25 39.59 362.8 375.4 23.7  4.07 0.46  2.94 0.05  7.60  0.23   0.0193
114638.52+551441.3 0.1846 17.245  0.719  5.09 15.520   11.3 -21.99 39.10 39.88 185.5 197.2 19.9  0.00 0.00  5.23 0.34  7.86  0.13 * 0.0075
114718.05-013206.9 0.3820 17.869  0.207  3.38 15.950    4.9 -23.55 40.53 40.68   0.0   0.0  0.0  4.20 0.13  0.00 0.00  0.00  0.00   0.0000
114958.09+575107.7 0.1005 16.696  0.356  0.52 24.550   11.8 -20.56 39.36 39.70  84.2  87.1  8.8  1.68 0.06  1.82 0.03  6.89  0.08   0.1274
115018.39+034602.8 0.0808 15.324  0.779  3.68 29.570   19.7 -21.64 38.80 39.51 103.5 106.2  8.5  0.00 0.00  3.32 0.08  7.32  0.05 * 0.0130
115019.54+534724.2 0.0611 14.922  0.248  3.23 32.640   12.8 -21.46 39.17 39.43 148.1 150.2 10.8  3.81 0.12  3.46 0.09  7.51  0.07   0.0197
115023.58+000839.1 0.1273 17.347  0.265  1.96 19.170    8.3 -20.64 39.37 39.62  76.4  79.9 13.6  2.28 0.09  0.00 0.00  7.16  0.08   0.0700
115208.60+042856.7 0.1343 17.502  0.444  7.79 18.370    9.7 -20.52 39.19 39.63 139.5 146.2 14.4  2.65 0.30  2.96 0.06  7.20  0.23   0.0422
115215.84+042456.1 0.1326 16.989  0.374  7.11 15.940    7.7 -21.13 39.19 39.56 149.9 157.1 20.2  1.89 0.30  1.59 0.15  6.91  0.32   0.0823
115225.03-031045.2 0.1651 16.849  0.490  1.74 16.650   10.4 -21.96 39.43 39.87 186.1 196.9 21.3  0.00 0.00  4.19 0.29  7.83  0.14 * 0.0172
115241.91+055707.4 0.0831 16.993  0.555  2.82 19.820   11.4 -19.97 38.81 39.31  90.4  92.9 11.1  3.23 0.30  2.55 0.09  7.18  0.19   0.0184
115333.22+095408.4 0.0691 16.030  0.517  0.28 31.190   16.6 -20.55 39.16 39.55 125.3 127.7  7.9  2.03 0.20  1.96 0.03  6.95  0.20   0.0700
115409.28+023815.1 0.2105 17.356  0.730  5.40 21.640   15.7 -22.01 39.30 40.04 199.8 213.6 12.8  0.00 0.00  3.75 0.27  7.67  0.14 * 0.0184
115459.10+025428.0 0.1149 16.831  0.669  1.95 29.140   19.1 -20.86 39.05 39.72 149.2 155.3  8.8  8.22 0.37  6.80 0.09  8.12  0.09   0.0037
115533.50+010730.4 0.1969 17.501  0.203  1.38 24.030    8.3 -21.16 39.95 40.12 319.5 340.6 39.5  1.91 0.13  1.51 0.10  7.30  0.14   0.1929
115538.74+534055.0 0.2132 17.161  0.323  0.95 19.180    9.2 -22.13 39.94 40.23 251.3 268.9 34.5  3.43 0.16  3.06 0.22  7.80  0.10   0.0596
115544.40+040631.6 0.1683 16.704  0.301  3.00 22.860    9.9 -22.03 39.86 40.10 214.6 227.2 30.0  1.51 0.09  1.71 0.04  7.05  0.12   0.2788
115701.32+624310.1 0.1109 16.428  0.537  5.29 37.600   23.1 -21.20 39.32 39.86 136.6 142.0  7.4  2.40 0.10  2.35 0.06  7.18  0.09   0.0596
115741.75+041250.6 0.0948 16.725  0.244  5.14 22.230    9.2 -20.44 39.24 39.52 132.7 137.0 16.8  1.83 0.09  1.48 0.20  6.91  0.11   0.0923
115838.48+004231.2 0.1993 17.311  0.623  5.17 17.030   11.9 -21.88 39.24 39.85 221.5 236.3 16.8  0.00 0.00  2.24 0.17  7.20  0.15 * 0.0473
115905.80+024802.6 0.1687 17.755  0.248  7.33 16.050    6.4 -20.75 39.64 39.88 138.6 146.7 17.9  2.73 0.20  1.90 0.06  7.45  0.15   0.0669
115929.18+520531.3 0.1752 17.390  0.459  1.79 15.040    8.5 -21.48 39.39 39.78 186.7 198.0 23.1  0.00 0.00  3.30 0.25  7.61  0.15 * 0.0260
115943.00+100850.9 0.0922 16.900  0.657  4.07 19.120   12.1 -20.30 38.75 39.49  97.8 100.9 11.3  0.00 0.00  4.13 0.12  7.48  0.06 * 0.0080
120031.64+624337.2 0.2351 17.624  0.296  2.38 21.820    8.9 -22.03 39.86 40.14 312.3 335.7 32.3  4.05 0.27  3.76 0.15  7.91  0.13   0.0385
120036.20+625845.1 0.1119 17.010  0.608  5.14 18.200   11.4 -20.74 38.93 39.50  97.4 101.3 11.7  3.89 0.44  2.93 0.11  7.40  0.23   0.0146
120105.65+043844.4 0.1011 17.043  0.465  1.60 22.960   13.0 -20.34 39.14 39.59  99.2 102.8  9.1  2.78 0.26  2.29 0.20  7.22  0.19   0.0359
120110.40+591637.1 0.1119 16.413  0.543  4.80 26.460   15.8 -21.38 39.21 39.72 152.5 158.7 11.6  3.19 0.31  2.61 0.27  7.37  0.20   0.0299
120130.38+011138.7 0.0780 15.785  0.637  4.01 41.430   25.8 -21.12 39.06 39.67 125.9 129.0  5.2  5.31 0.25  5.18 0.06  7.74  0.10   0.0090
120148.28+595554.1 0.1931 17.045  0.355  2.41 22.310   12.1 -21.87 39.76 40.13 155.4 165.5 14.3  4.04 0.15  3.89 0.14  7.85  0.08   0.0351
120219.15+595506.8 0.1221 16.068  0.611  4.25 28.960   19.0 -21.90 39.28 39.86 155.0 161.9 10.3  4.63 0.27  4.54 0.11  7.73  0.12   0.0153
120226.75-012915.2 0.1502 16.179  0.234  5.07 31.330   13.1 -22.25 40.04 40.26   0.0   0.0  0.0  1.05 0.07  0.00 0.00  0.00  0.00   0.0000
120257.81+045045.0 0.0208 13.158  0.527  7.14 27.320   13.4 -20.73 37.80 38.28   0.0   0.0  0.0  2.76 0.45  2.41 0.11  0.00  0.00   0.0000
120323.55+034838.2 0.2608 17.813  0.303  9.33 15.640    7.4 -22.21 39.87 40.19 165.9 179.1 19.0  4.49 0.23  3.51 0.10  8.00  0.10   0.0320
120544.01+491820.1 0.2160 17.289  0.369  4.47 17.030    7.4 -22.30 39.66 39.95 144.6 154.8 15.9  1.97 0.24  2.21 0.09  7.18  0.24   0.1304
120550.70+662753.2 0.3346 17.745  0.438 14.75 18.840   10.6 -23.06 40.10 40.48   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
120609.50+092508.4 0.2718 18.086  0.222  3.47 16.430    4.9 -22.00 40.05 40.22   0.0   0.0  0.0  4.70 0.32  3.18 0.18  0.00  0.00   0.0000
120622.63+603233.7 0.1761 17.347  0.499  2.40 18.400   10.4 -21.69 39.48 39.87 153.8 163.2 15.4  3.26 0.30  2.86 0.09  7.53  0.18   0.0385
120638.13+632630.6 0.2548 18.011  0.323 10.83 16.700    7.6 -21.90 39.69 40.02 192.2 207.3 22.3  4.97 0.29  4.13 0.15  8.00  0.12   0.0211
120848.81+101342.6 0.1158 15.612  0.626  6.81 30.670   18.5 -22.47 39.10 39.76 145.0 151.1  8.1  7.65 0.40  5.50 0.13  8.08  0.11   0.0045
121117.81-000212.5 0.1811 17.285  0.578  1.63 18.990   12.1 -21.72 39.40 39.93 173.4 184.1 17.0  2.05 0.25  1.90 0.14  7.08  0.25   0.0902
121342.69+054338.4 0.1257 16.691  0.205  4.30 26.000    9.2 -21.19 39.72 39.92 127.3 133.1 14.4  2.63 0.07  2.35 0.07  7.46  0.06   0.0786
121437.66+002834.9 0.1847 17.152  0.602  6.50 20.370   13.3 -21.82 39.30 39.91 171.0 181.8 15.9  0.00 0.00  4.62 0.18  7.85  0.08 * 0.0122
121447.72+632700.4 0.2496 17.898  0.434  2.46 18.470    9.2 -22.04 39.75 40.10 258.4 278.5 24.7  4.00 0.07  3.31 0.34  7.84  0.04   0.0351
121544.73+592639.1 0.0958 16.416  0.383  1.34 20.470    9.6 -21.00 39.08 39.44 156.6 161.9 19.0  2.01 0.11  1.55 0.04  6.91  0.12   0.0639
121607.08+504930.0 0.0308 14.054  0.274  5.34 47.040   19.8 -20.36 38.92 39.20 158.4 156.1  5.1  0.00 0.00  6.27 0.09  7.92  0.03 * 0.0043
121607.34-021417.7 0.1000 15.509  0.561  2.29 37.980   22.4 -21.96 39.46 39.97 213.7 221.2 11.9  5.11 0.32  4.84 0.09  7.91  0.13   0.0153
121704.76+642822.3 0.2777 17.785  0.450  6.00 18.020   10.2 -22.61 39.84 40.26 260.1 281.7 24.9  6.18 0.32  6.52 0.14  8.26  0.11   0.0164
121745.77+534902.4 0.1939 17.040  0.501  7.61 20.060   11.3 -22.10 39.71 40.09 249.2 265.5 24.3  0.00 0.00  3.25 0.11  7.75  0.07 * 0.0394
121818.24+632818.3 0.1067 15.856  0.694  4.29 25.160   16.5 -21.81 38.96 39.66 179.3 186.1  9.4  0.00 0.00  6.85 0.21  8.01  0.06 * 0.0038
121826.45-005201.2 0.1542 17.232  0.489  1.28 20.380   12.0 -21.20 39.26 39.79 211.3 222.9 20.2  4.62 0.22  4.48 0.07  7.72  0.10   0.0150
121932.18+093025.3 0.1926 17.739  0.320  0.61 15.880    8.4 -21.42 39.53 39.91 164.8 175.6 19.7  2.80 0.23  2.66 0.18  7.42  0.16   0.0556
121948.93+054531.7 0.1138 16.143  0.352  7.28 24.100   12.5 -21.73 39.35 39.73 166.0 172.8 12.5  2.01 0.14  1.80 0.07  7.04  0.14   0.0882
122007.37+022431.6 0.1585 16.409  0.234  1.22 29.010   11.3 -21.93 39.90 40.15 213.2 225.1 18.1  5.33 0.16  5.01 0.10  8.16  0.06   0.0237
122107.38+000251.1 0.1573 18.159  0.316  2.40 16.680    7.0 -20.20 39.30 39.58 103.6 109.3 18.6  3.73 0.37  3.66 0.09  7.55  0.20   0.0243
122209.29+581421.5 0.0996 16.346  0.702  9.63 26.160   16.2 -20.89 38.87 39.60 262.9 272.1 13.0  2.23 0.15  2.47 0.14  6.89  0.14   0.0412
122325.74+453803.7 0.1989 17.067  0.534  7.04 20.250   11.8 -21.92 39.70 40.16 225.1 240.1 17.5  0.00 0.00  8.36 0.18  8.55  0.05 * 0.0061
122438.31+584249.3 0.2176 16.610  0.637  6.52 19.880   13.9 -23.07 39.55 40.21 232.6 249.1 15.1  0.00 0.00  5.85 0.22  8.17  0.08 * 0.0104
122624.42+014020.7 0.2196 17.423  0.359  0.79 17.580    8.0 -22.07 39.76 40.04 174.1 186.5 15.4  2.28 0.20  2.88 0.07  7.36  0.18   0.1085
122811.41+095126.7 0.0641 15.384  0.782  7.35 30.460   20.8 -20.98 38.71 39.47 130.7 132.8  6.0  0.00 0.00  5.21 0.19  7.65  0.08 * 0.0050
122929.83+621655.5 0.2221 17.171  0.680  2.69 16.460   11.6 -22.55 39.31 39.98 161.9 173.6 17.2  0.00 0.00  9.74 0.33  8.49  0.07 * 0.0029
123009.59-010244.4 0.1150 16.073  0.542  2.38 23.540   13.6 -21.82 39.18 39.68 112.3 116.9 12.4  3.55 0.25  2.77 0.20  7.45  0.14   0.0232
123013.46+642501.9 0.2218 16.790  0.684  8.21 20.590   14.9 -22.90 39.32 40.03 171.0 183.2 12.4  0.00 0.00  4.93 0.22  7.91  0.09 * 0.0111
123226.01-031941.7 0.2057 17.777  0.639  3.16 15.200   10.1 -21.62 39.49 40.00 147.9 158.0 19.2  0.00 0.00  4.00 0.18  7.82  0.09 * 0.0202
123237.49+662452.2 0.0470 15.156  0.320  4.16 65.690   25.0 -20.13 39.30 39.55 117.9 118.3  5.2  3.35 0.04  2.68 0.09  7.46  0.03   0.0299
123349.92+634957.1 0.1335 18.120  0.304  0.73 15.270    7.1 -19.84 39.12 39.44   0.0   0.0  0.0  1.31 0.11  0.00 0.00  0.00  0.00   0.0000
123431.08+515629.2 0.2960 16.880  0.619  0.61 17.190   11.3 -23.88 39.85 40.38 205.7 223.4 19.9  0.00 0.00  4.39 0.20  8.08  0.09 * 0.0254
123542.02+514239.7 0.1239 17.048  0.570  3.08 23.440   13.7 -20.85 39.23 39.73 134.7 140.8 13.5  0.00 0.00  3.40 0.06  7.55  0.04 * 0.0207
123625.44+492517.6 0.0992 16.262  0.511  1.28 26.580   16.2 -21.03 39.31 39.78 136.0 140.7 11.5  2.96 0.24  3.26 0.16  7.36  0.16   0.0385
123639.78+040758.4 0.0708 15.285  0.753  7.10 34.330   22.6 -21.29 38.70 39.51 155.7 158.8  6.8  0.00 0.00  5.95 0.17  7.76  0.06 * 0.0038
123714.44+651700.5 0.1022 15.929  0.597  0.92 21.430   13.1 -21.71 39.06 39.62 129.4 134.0 12.1  2.89 0.26  2.70 0.09  7.21  0.18   0.0306
123831.33+643456.4 0.1017 15.665  0.561  2.38 42.610   27.1 -21.91 39.44 39.99 120.0 124.3  6.6  2.02 0.06  1.26 0.38  7.09  0.06   0.0967
123849.98-031000.3 0.1680 16.969  0.731  3.58 19.840   13.2 -21.93 39.32 39.86 118.8 125.8 11.8  0.00 0.00  7.68 0.23  8.29  0.06 * 0.0046
123915.39+531414.6 0.2012 16.051  0.607 11.45 27.480   15.9 -23.17 39.76 40.25 420.8 449.1 30.0  0.00 0.00  2.92 0.07  7.69  0.05 * 0.0507
124129.35+681533.9 0.1509 18.472  0.423  7.59 15.230    9.4 -19.81 39.05 39.47  96.6 101.8 13.3  2.53 0.33  1.73 0.05  7.09  0.26   0.0394
124257.04-011918.9 0.1259 17.044  0.276  8.85 16.990    7.3 -20.91 39.32 39.63 155.6 162.7 21.9  3.15 0.18  3.23 0.05  7.41  0.12   0.0351
124316.68+030735.4 0.2109 17.663  0.459  0.20 17.110    9.8 -21.71 39.54 40.00 119.1 127.3 14.7  5.20 0.38  5.24 0.24  7.96  0.15   0.0164
124319.97+025256.1 0.0867 16.329  0.524  1.23 34.680   19.7 -20.71 39.19 39.68 121.0 124.5  6.9  1.59 0.05  1.14 0.04  6.76  0.07   0.1162
124328.03+565237.8 0.1067 17.365  0.325  4.73 18.370    9.3 -19.97 39.21 39.55 100.9 104.7 14.8  2.04 0.18  1.63 0.10  6.98  0.18   0.0733
124412.05+504201.9 0.2155 17.176  0.283  1.36 18.450    7.6 -22.22 39.97 40.20 170.5 182.6 21.7  4.12 0.48  2.60 0.06  7.97  0.23   0.0432
124423.06+002715.8 0.1652 17.716  0.533  2.65 19.060   12.2 -20.89 39.25 39.76 119.5 126.4 12.2  3.73 0.27  3.60 0.15  7.53  0.15   0.0227
124504.93+504446.2 0.1295 17.133  0.289  1.11 21.470    9.7 -20.66 39.56 39.84 157.3 164.7 18.5  1.85 0.08  1.82 0.10  7.07  0.09   0.1334
124510.35+022746.5 0.1897 17.558  0.374  0.38 17.880    9.3 -21.61 39.70 40.04 141.5 150.6 21.5  3.09 0.16  2.76 0.08  7.59  0.10   0.0556
124550.58+012027.4 0.1156 15.784  0.704  6.67 22.470   14.2 -22.30 38.92 39.58 139.9 145.7 13.4  0.00 0.00  2.16 0.16  7.01  0.15 * 0.0351
124624.40+052146.7 0.1270 17.142  0.771  4.30 20.060   14.6 -20.93 38.92 39.71 102.1 106.8 10.3  0.00 0.00  5.35 0.18  7.78  0.07 * 0.0060
124715.45+622852.6 0.1019 15.748  0.238  7.73 31.240   10.2 -21.53 39.63 39.83 215.5 223.3 18.3  2.89 0.30  2.89 0.02  7.50  0.21   0.0582
124746.69+493147.2 0.1351 16.524  0.513  5.20 19.700   11.6 -21.66 39.28 39.89 184.9 193.9 17.3  4.73 0.30  4.98 0.16  7.75  0.13   0.0146
124833.52+563507.4 0.2657 17.051  0.566  1.13 19.090   11.3 -23.13 39.96 40.43 303.1 327.6 27.9  0.00 0.00  5.04 0.21  8.25  0.09 * 0.0221
125016.21+045745.0 0.2337 17.277  0.252  5.36 22.490    8.7 -22.38 40.11 40.34 234.1 251.6 24.9  5.62 0.17  0.00 0.00  8.31  0.06   0.0272
125201.37-022831.6 0.2245 17.071  0.325 12.98 16.400    8.3 -22.42 39.77 40.12 171.8 184.2 20.7  0.00 0.00  4.33 0.12  8.03  0.06 * 0.0237
125244.21+031545.5 0.1357 17.182  0.487  2.30 24.420   12.0 -20.67 39.38 39.80 263.8 276.7 22.1  5.91 0.23  5.68 0.07  7.99  0.08   0.0106
125257.94+525925.6 0.1782 17.254  0.747  0.87 19.830   12.9 -21.50 39.20 39.88 206.1 218.8 17.2  2.44 0.23  0.00 0.00  7.14  0.19   0.0496
125258.71+591832.6 0.1234 16.133  0.256  1.44 29.110   12.4 -21.77 39.73 39.99 165.1 172.4 14.2  4.80 0.14  3.93 0.21  7.99  0.06   0.0237
125640.15+660019.7 0.0808 16.734  0.669  7.35 25.260   15.0 -20.60 38.63 39.40 127.3 130.6 12.8  2.85 0.46  2.48 0.10  6.98  0.32   0.0193
125840.54+560334.0 0.2096 17.072  0.219  4.79 23.460    8.3 -22.01 40.14 40.33 151.2 161.6 29.6  3.88 0.18  3.20 0.24  8.01  0.10   0.0582
125907.62+594449.9 0.2399 17.781  0.277  5.67 18.060    6.4 -21.73 39.91 40.13 199.1 214.1 24.7  3.79 0.26  4.05 0.20  7.87  0.14   0.0473
125949.10-001609.5 0.1963 17.387  0.406  2.76 15.740    8.5 -21.80 39.56 39.90 143.1 152.6 19.4  2.26 0.39  2.07 0.08  7.25  0.35   0.0882
130007.99+035556.6 0.1841 16.600  0.494  0.41 31.240   15.1 -22.12 39.99 40.34   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
130018.06-005424.8 0.1687 17.159  0.279  8.61 21.200    9.4 -21.40 39.56 39.87 119.1 126.1 17.8  3.22 0.17  2.40 0.11  7.56  0.11   0.0432
130241.53+040738.6 0.1023 17.137  0.278  1.66 23.390   10.0 -20.04 39.31 39.63 119.8 124.1 17.6  4.53 0.17  4.40 0.04  7.73  0.08   0.0164
130246.57+570014.4 0.1564 16.330  0.706  6.14 16.180   11.6 -22.39 38.81 39.80 176.3 186.1 15.4  0.00 0.00  4.19 0.22  7.52  0.11 * 0.0084
130359.46+033932.2 0.1838 17.031  0.677  9.62 20.010   13.0 -21.92 39.33 40.01 240.8 255.9 15.9  0.00 0.00  2.85 0.52  7.45  0.37 * 0.0328
130524.99+575357.1 0.2780 17.410  0.452  0.40 17.380    9.1 -22.88 40.05 40.41 167.2 181.1 22.5  0.00 0.00  2.66 0.62  7.75  0.47 * 0.0862
130550.51-012331.5 0.2498 17.644  0.325  2.16 16.490    9.4 -22.42 39.91 40.26 259.0 279.2 26.7  0.00 0.00  7.76 0.43  8.59  0.11 * 0.0090
130702.89+563158.4 0.0804 14.626  0.535  5.38 32.300   17.6 -22.37 39.16 39.67 226.9 232.7 13.6  4.60 0.31  5.02 0.10  7.67  0.14   0.0133
130734.40-015742.5 0.1596 17.045  0.687  2.99 20.430   13.8 -21.69 39.33 39.88 169.1 178.6 13.4  0.00 0.00  2.29 0.07  7.27  0.07 * 0.0496
130803.04+035114.6 0.0705 15.945  0.212  4.25 37.400   14.4 -20.30 39.43 39.66 203.8 207.9 13.0  2.06 0.08  0.00 0.00  7.10  0.08   0.0923
130845.68-013053.9 0.1113 17.222  0.307  3.28 21.040    9.3 -20.22 39.32 39.59 147.9 153.8 14.3  1.97 0.08  1.48 0.10  7.01  0.08   0.0882
130927.67+032251.7 0.2666 18.059  0.309  2.67 16.250    6.9 -22.07 39.86 40.14 249.3 269.5 35.5  8.08 0.30  7.03 0.10  8.51  0.08   0.0097
131027.88+011325.8 0.1517 17.949  0.442  0.13 15.660   10.0 -20.46 39.25 39.68 100.9 106.3 13.2  0.00 0.00  3.61 0.09  7.61  0.06 * 0.0188
131106.75+650215.8 0.1412 17.099  0.448  4.21 15.500    9.1 -21.34 39.21 39.60 116.1 122.0 13.8  0.00 0.00  1.34 0.08  6.75  0.12 * 0.1245
131136.35+580801.6 0.0712 16.158  0.507  9.21 31.000   16.9 -20.27 38.91 39.43 125.7 128.2  7.2  2.79 0.13  2.22 0.08  7.11  0.10   0.0272
131156.19+602022.0 0.2828 17.816  0.274  0.10 18.340    7.8 -22.57 40.23 40.46 134.5 145.7 34.2  3.28 0.12  3.42 0.15  7.90  0.07   0.0923
131228.16+014203.2 0.1100 16.919  0.266 10.89 23.840   10.6 -20.99 39.28 39.56 159.9 166.1 12.6  2.52 0.12  2.36 0.04  7.21  0.10   0.0507
131327.47-023232.9 0.1741 16.958  0.533  2.24 27.450   18.3 -21.96 39.70 40.19 243.2 257.9 19.6  0.00 0.00  7.37 0.22  8.45  0.06 * 0.0077
131349.99-015716.2 0.1816 17.511  0.393  8.28 17.180    9.8 -21.49 39.36 39.80 136.1 144.5 19.1  4.38 0.29  3.84 0.14  7.72  0.13   0.0188
131543.67+554704.4 0.0806 14.897  0.305 10.36 33.930   15.1 -21.95 39.37 39.69 185.8 190.6  9.6  4.04 0.23  3.34 0.05  7.66  0.12   0.0221
131624.37-020945.1 0.1464 16.856  0.516  7.04 21.660   13.2 -21.50 39.27 39.83 170.7 179.7 14.0  0.00 0.00  5.08 0.42  7.92  0.17 * 0.0097
131624.55-020525.4 0.1140 16.975  0.694  2.63 22.950   14.8 -20.81 38.87 39.57 122.6 127.6 11.7  0.00 0.00  5.09 0.20  7.72  0.08 * 0.0061
131657.67+641810.4 0.2732 17.037  0.364  0.15 17.550    8.0 -23.34 40.02 40.31 172.2 186.3 28.6  6.60 0.27  5.71 0.11  8.41  0.08   0.0176
131821.54+590029.7 0.1474 16.418  0.397  1.52 22.660   13.2 -22.06 39.56 39.96 111.9 117.8 14.0  2.50 0.27  2.40 0.05  7.33  0.21   0.0733
131940.49+561935.2 0.1438 16.709  0.335 11.36 20.120   10.2 -21.56 39.47 39.82 186.2 195.8 14.6  3.47 0.30  2.27 0.09  7.58  0.18   0.0335
131953.15+033335.9 0.2088 16.893  0.665  0.41 22.830   17.6 -22.66 39.49 40.15 131.0 140.0 11.8  3.52 0.33  2.61 0.08  7.60  0.19   0.0335
132050.03+043117.0 0.1621 17.317  0.627  6.98 18.580   11.6 -21.29 39.18 39.78 153.4 162.1 13.1  0.00 0.00  5.80 0.14  7.98  0.05 * 0.0068
132231.12-001124.6 0.1727 17.803  0.252  4.31 17.910    7.4 -20.71 39.66 39.90 174.9 185.4 26.5  1.97 0.14  1.91 0.10  7.18  0.14   0.1304
132340.31-012749.1 0.0766 15.628  0.382  2.96 40.500   20.0 -21.10 39.33 39.70 138.7 142.0  7.4  2.95 0.18  2.14 0.12  7.36  0.13   0.0403
132343.04+011305.6 0.1128 15.917  0.674  4.65 28.880   19.3 -21.93 38.99 39.66 150.1 156.1 10.5  2.42 0.31  2.81 0.10  7.02  0.26   0.0403
132435.46+475800.8 0.1541 16.458  0.213  6.84 24.560    9.9 -21.98 39.79 40.03 210.8 222.4 17.8  3.28 0.19  3.04 0.17  7.68  0.12   0.0556
132457.29+480241.3 0.2716 17.271  0.257  0.49 19.090    7.1 -22.89 40.14 40.37 253.5 274.3 30.8  4.96 0.13  4.61 0.08  8.22  0.06   0.0359
132504.63+542942.4 0.1489 17.715  0.262  6.43 16.570    7.9 -20.52 39.45 39.74 122.5 129.0 20.1  1.57 0.17  0.00 0.00  6.88  0.21   0.1604
132507.81+054105.3 0.2057 17.225  0.433  3.40 19.080   11.4 -21.93 39.78 40.21 219.2 234.2 22.6  5.65 0.37  4.79 0.15  8.15  0.13   0.0184
132543.49+004144.0 0.1036 16.168  0.682  1.91 18.630   11.9 -21.56 38.73 39.44 106.2 110.1 14.4  2.15 0.52  2.38 0.11  6.79  0.49   0.0376
132558.89-033049.9 0.1850 17.265  0.363  0.13 25.840   12.0 -21.50 39.90 40.19 236.2 251.1 26.1  4.20 0.22  3.69 0.09  7.96  0.11   0.0376
132602.34+601200.0 0.0991 16.058  0.346  2.93 32.300   16.5 -21.02 39.58 39.92 197.6 204.5 11.0  3.13 0.10  2.99 0.08  7.54  0.06   0.0473
132717.17+524959.8 0.1043 17.343  0.277  6.10 16.360    7.1 -19.98 39.10 39.39   0.0   0.0  0.0  2.59 0.15  2.49 0.06  0.00  0.00   0.0000
132734.39+565328.7 0.2065 17.672  0.564  3.95 16.450   10.7 -21.61 39.45 40.01 166.5 177.9 15.9  0.00 0.00  7.09 0.20  8.29  0.06 * 0.0062
132832.58-023321.4 0.1836 16.262  0.468 12.74 30.880   17.3 -22.75 39.77 40.18 257.7 273.9  9.8  0.00 0.00  2.27 0.25  7.48  0.22 * 0.0842
132841.97+475724.8 0.1556 16.981  0.473  7.15 19.000   10.7 -21.56 39.25 39.82 173.0 182.5 18.3  5.38 0.37  4.87 0.14  7.85  0.14   0.0108
133039.83-001035.7 0.2375 17.096  0.547  2.25 18.460   10.4 -22.73 39.81 40.20 157.3 169.1 22.6  1.79 0.44  2.12 0.08  7.17  0.49   0.1885
133138.03+013151.6 0.0803 16.250  0.286  7.78 37.800   13.8 -20.16 39.44 39.68 153.5 157.5  8.7  2.27 0.06  1.93 0.02  7.19  0.06   0.0768
133248.59+442452.7 0.0772 15.523  0.512  6.38 21.340   12.2 -21.45 38.93 39.39 190.9 195.5 16.0  1.92 0.06  2.43 0.06  6.79  0.07   0.0596
133253.26+020045.6 0.2158 17.195  0.538  2.84 25.320   14.2 -22.18 39.89 40.33 258.7 277.0 30.2  0.00 0.00  5.90 0.15  8.35  0.06 * 0.0150
133450.43+010218.8 0.2453 17.631  0.307  9.19 21.390   10.1 -22.18 39.98 40.28 257.2 277.0 21.4  1.68 0.13  1.78 0.09  7.20  0.15   0.2602
133535.28+580539.6 0.1155 16.405  0.562  5.11 31.380   18.3 -21.44 39.06 39.62 126.7 132.0  8.3  3.47 0.21  2.74 0.15  7.37  0.12   0.0211
133548.98-020202.8 0.2116 17.693  0.205  4.48 16.990    5.9 -21.35 39.93 40.11 278.9 298.3 48.4  3.40 0.23  2.50 0.05  7.79  0.14   0.0596
133551.98+544450.1 0.1073 15.899  0.375  3.40 27.980   12.6 -21.56 39.57 39.90 149.5 155.2 12.9  5.60 0.17  4.83 0.06  8.04  0.06   0.0146
133706.93+051803.3 0.1629 16.905  0.616  1.64 27.290   16.8 -21.77 39.73 40.17 168.3 178.0 11.1  0.00 0.00  2.10 0.05  7.39  0.05 * 0.0945
133715.53+484801.5 0.1780 16.905  0.475  6.70 20.040   11.5 -21.98 39.54 39.98 234.9 249.3 18.1  3.32 0.32  2.80 0.10  7.57  0.19   0.0403
133938.26-015134.7 0.1899 17.240  0.542  5.83 15.650    9.7 -21.98 39.38 39.88 119.4 127.1 14.5  0.00 0.00  1.87 0.09  7.12  0.10 * 0.0786
133957.99+613933.5 0.3724 18.572  0.211 13.14 16.270    5.9 -22.21 40.42 40.61   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
134243.62+050432.2 0.1362 16.006  0.666  7.66 37.360   26.1 -22.16 39.48 40.14 249.7 261.9 10.5  0.00 0.00  2.31 0.10  7.35  0.09 * 0.0582
134303.40+641908.0 0.1745 17.369  0.433  5.51 18.970   10.4 -21.35 39.50 39.94 171.6 182.0 14.7  4.36 0.27  2.86 0.15  7.79  0.13   0.0221
134417.23+032633.1 0.1149 16.647  0.755  4.18 29.340   20.8 -21.17 39.05 39.82 148.6 154.7  8.3  0.00 0.00  2.90 0.13  7.33  0.09 * 0.0227
134527.39-030926.9 0.1124 16.157  0.361  4.35 21.500   10.8 -21.61 39.22 39.58 137.4 143.0 12.3  2.14 0.17  1.80 0.03  7.03  0.16   0.0669
134545.35+533252.2 0.1354 16.433  0.210  4.23 30.730   11.1 -21.17 39.86 40.09 188.6 197.8 17.8  4.82 0.06  4.52 0.03  8.05  0.03   0.0279
134615.89+580008.1 0.1625 16.466  0.434  6.67 30.160   14.8 -21.89 39.92 40.23 228.7 241.7 11.2  3.60 0.37  2.38 0.09  7.83  0.21   0.0531
134732.86+012036.9 0.2434 17.576  0.531  4.95 15.400    9.9 -22.33 39.63 40.14 183.7 197.7 19.6  0.00 0.00  6.45 0.43  8.30  0.14 * 0.0092
134821.10+613203.8 0.1784 17.925  0.442  4.41 18.600   10.2 -20.87 39.44 39.83  84.8  90.0 12.7  4.15 0.26  3.22 0.10  7.71  0.13   0.0232
134826.86-005943.9 0.2341 17.250  0.387  5.18 22.490   10.4 -22.25 39.92 40.24 189.6 203.7 15.6  6.06 0.18  4.93 0.07  8.28  0.06   0.0188
134916.60+631351.9 0.3221 17.785  0.211  1.19 17.420    6.1 -23.10 40.38 40.57   0.0   0.0  0.0  3.44 0.13  3.39 0.09  0.00  0.00   0.0000
134928.57+035905.5 0.2539 17.455  0.358  5.69 17.480    8.7 -22.43 39.85 40.20 216.5 233.5 21.4  6.24 0.25  5.73 0.10  8.27  0.08   0.0164
134938.08+033543.8 0.2024 16.959  0.373 10.33 23.700    8.5 -22.27 39.89 40.24   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
135000.62+023700.6 0.1169 16.769  0.772  3.48 21.850   15.3 -21.20 38.92 39.71 114.4 119.2 10.0  0.00 0.00  5.10 0.12  7.74  0.05 * 0.0065
135200.10+044124.9 0.1443 16.643  0.744  9.45 22.470   15.3 -21.81 38.93 39.78 179.9 189.2 11.2  0.00 0.00  2.90 0.56  7.27  0.39 * 0.0197
135323.67+033856.0 0.1340 16.747  0.662  0.68 25.580   17.3 -21.55 39.21 39.87 131.4 137.8 12.1  0.00 0.00  4.07 0.10  7.70  0.05 * 0.0140
135343.63-011801.4 0.1454 17.066  0.648  3.18 22.300   12.8 -21.51 39.28 39.77 114.8 120.7 12.0  2.97 0.28  2.70 0.07  7.34  0.19   0.0376
135733.99-030201.5 0.2548 18.156  0.304  6.28 15.570    6.4 -21.98 39.80 40.08 136.0 146.7 19.4  0.00 0.00  4.58 0.13  8.09  0.06 * 0.0221
135840.22+473242.3 0.2017 16.756  0.646  1.41 22.460   15.7 -22.56 39.61 40.22 186.6 199.2 16.6  0.00 0.00  5.10 0.14  8.08  0.06 * 0.0146
135908.00+002731.8 0.2569 17.890  0.227  8.36 17.360    7.3 -22.25 39.99 40.22 359.0 387.4 64.0  1.33 0.28  1.16 0.07  7.00  0.42   0.4220
135943.15-022521.7 0.0736 16.890  0.768  8.62 26.790   15.0 -19.86 38.53 39.27 102.4 104.7  8.5  0.00 0.00  2.22 0.28  6.84  0.25 * 0.0211
135944.07+045649.5 0.0856 15.748  0.416  2.81 26.230   13.5 -21.46 39.13 39.51 124.2 127.7 10.3  1.68 0.07  1.68 0.04  6.78  0.09   0.0967
135956.94+420217.5 0.1210 17.182  0.767  4.55 15.050   10.6 -20.65 38.53 39.43 120.7 125.9 14.6  0.00 0.00  3.39 0.33  7.20  0.20 * 0.0092
140009.66+015152.8 0.2570 17.476  0.482  3.92 15.150    8.5 -22.79 39.70 40.12 168.5 181.8 18.1  0.00 0.00  5.36 0.26  8.17  0.10 * 0.0146
140019.27+631426.9 0.3315 17.701  0.370  3.69 21.410   11.3 -23.31 40.47 40.78 312.1 340.8 49.3  0.00 0.00  9.85 0.27  9.11  0.06 * 0.0099
140037.12+622132.8 0.0754 15.548  0.529  7.09 36.370   17.1 -21.06 39.16 39.68 193.6 198.0  9.7  3.73 0.20  0.00 0.00  7.48  0.11   0.0207
140203.43+520831.1 0.1658 17.649  0.277  9.72 16.070    7.8 -20.85 39.46 39.74 171.1 181.0 17.6  1.91 0.14  1.56 0.10  7.05  0.15   0.1110
140240.98+561530.6 0.1216 16.876  0.446  2.40 21.160   10.7 -20.80 39.33 39.67 138.2 144.3 13.1  4.51 0.37  4.94 0.11  7.73  0.17   0.0172
140252.13+045932.6 0.2534 18.005  0.509  0.24 15.250    9.3 -22.06 39.76 40.20 180.8 195.0 32.0  0.00 0.00  7.95 0.30  8.54  0.08 * 0.0072
140304.90+040002.9 0.1333 16.958  0.529  1.69 24.420   12.6 -21.17 39.31 39.80 193.9 203.2 12.8  6.38 0.29  6.12 0.08  8.03  0.09   0.0082
140325.35+011338.6 0.2551 17.879  0.361  8.84 16.590    8.1 -22.17 39.89 40.23   0.0   0.0  0.0  0.00 0.00  5.48 0.11  0.00  0.00   0.0000
140358.94+405547.7 0.1680 16.824  0.777  8.49 16.290   10.7 -21.87 39.09 39.83 195.9 207.4 16.2  0.00 0.00  4.45 0.20  7.71  0.09 * 0.0104
140514.86-025901.2 0.0544 15.196  0.409 10.12 43.250   20.6 -20.81 38.97 39.43 142.1 143.4  7.4  3.78 0.15  2.76 0.13  7.40  0.08   0.0160
140736.93-023545.8 0.1380 16.539  0.231 12.33 25.690   10.6 -21.75 39.52 39.83 156.6 164.4 13.5  2.45 0.17  2.29 0.07  7.30  0.14   0.0717
140753.93-003018.6 0.1668 16.826  0.451 10.34 21.540   11.6 -21.86 39.43 39.86 157.4 166.5 12.0  3.19 0.26  3.11 0.07  7.48  0.16   0.0385
140829.93+414533.7 0.1754 16.777  0.375  7.69 18.970    9.5 -22.08 39.61 39.96 139.3 147.7 15.7  4.44 0.22  3.72 0.11  7.86  0.10   0.0243
140835.83+650249.5 0.2016 17.645  0.368  6.81 17.250    8.5 -21.63 39.45 39.83 135.6 144.7 16.0  2.01 0.26  1.97 0.12  7.09  0.26   0.0989
140914.35+565625.6 0.2386 17.490  0.214  7.36 22.880    7.7 -21.91 40.12 40.31   0.0   0.0  0.0  2.72 0.30  2.24 0.19  0.00  0.00   0.0000
141003.66+001250.2 0.1366 17.085  0.659  6.85 23.570   14.5 -21.08 39.21 39.78 189.9 199.2 12.8  0.00 0.00  3.31 0.08  7.52  0.05 * 0.0211
141032.86-024921.1 0.1396 16.554  0.563  3.75 19.910   12.1 -21.94 39.21 39.73 112.6 118.2 11.6  0.00 0.00  3.73 0.16  7.62  0.09 * 0.0168
141153.96+623840.8 0.1509 16.846  0.489  1.35 22.270   13.8 -21.64 39.50 39.99 148.0 156.0 13.6  3.34 0.20  2.86 0.15  7.56  0.12   0.0376
141213.61+021202.1 0.2950 17.820  0.237  5.15 15.080    3.1 -23.07 40.25 40.35   0.0   0.0  0.0  0.00 0.00  8.24 0.14  0.00  0.00   0.0000
141324.93+625627.7 0.1807 17.509  0.294  4.16 27.050   12.1 -21.31 39.69 39.98 145.2 154.3 12.4  3.49 0.15  2.88 0.09  7.69  0.09   0.0432
141451.55+461126.9 0.1177 16.966  0.686  4.38 20.700   13.5 -20.82 38.91 39.66 100.4 104.7 10.4  0.00 0.00  3.69 0.10  7.46  0.06 * 0.0122
141454.55+013358.5 0.2699 18.518  0.470  3.38 17.810    9.7 -21.52 39.82 40.25 325.2 351.7 45.3 16.75 0.73 10.54 0.21  9.12  0.09   0.0022
141535.46+022338.7 0.3517 17.866  0.385  7.77 16.900    8.1 -23.19 40.21 40.52 261.4 286.2 42.1  7.11 0.24  5.98 0.12  8.57  0.07   0.0188
141556.84+052029.5 0.1264 16.242  0.246  1.50 33.120   12.3 -21.31 39.92 40.13 213.4 223.1 15.1  4.41 0.22  3.56 0.16  8.01  0.10   0.0351
141630.81+013707.9 0.0539 14.516  0.583  9.90 40.160   22.5 -21.70 38.90 39.42 151.5 152.8  6.1  4.58 0.20  3.23 0.06  7.53  0.09   0.0101
141646.13+013112.9 0.1165 15.791  0.549  6.44 32.310   19.1 -22.14 39.44 39.93 122.2 127.3  9.3  4.25 0.31  3.41 0.12  7.74  0.15   0.0216
141838.28+620718.5 0.1389 16.684  0.290  4.19 30.850   12.9 -21.67 39.52 39.82 110.5 116.0  9.4  2.06 0.31  2.01 0.02  7.15  0.30   0.1012
141902.13+584102.3 0.1637 16.503  0.406  5.55 22.620   11.6 -22.17 39.64 39.99 107.9 114.1 12.3  2.76 0.15  2.55 0.06  7.46  0.11   0.0654
141956.64+583501.4 0.2708 17.065  0.265  3.06 21.200    8.4 -23.23 40.29 40.51 364.2 393.9 48.4  3.63 0.18  3.50 0.07  8.02  0.10   0.0804
142004.29+470716.8 0.0701 15.072  0.382  9.89 34.090   16.8 -21.48 39.34 39.70 156.6 159.7  8.5  2.62 0.09  2.47 0.03  7.26  0.08   0.0519
142158.13-010756.6 0.1913 18.160  0.538  0.86 17.600   10.7 -20.92 39.37 39.83 303.2 322.9 43.3  4.59 0.33  4.20 0.12  7.77  0.15   0.0172
142237.97-025655.2 0.2814 17.894  0.211 14.96 19.440    6.8 -22.41 39.97 40.19 207.3 224.7 18.8  5.47 0.22  4.31 0.08  8.22  0.08   0.0243
142347.59+651057.6 0.1464 17.507  0.395  3.23 20.490   10.8 -20.74 39.41 39.75 142.8 150.2 10.8  3.65 0.29  2.81 0.07  7.59  0.16   0.0285
142351.89+421334.9 0.2161 17.786  0.493  0.26 16.080    9.4 -21.61 39.65 40.08 245.1 262.4 35.5  0.00 0.00  4.94 0.21  8.08  0.09 * 0.0160
142542.54+652717.0 0.2411 18.198  0.293  9.15 15.570    7.9 -21.47 39.68 39.97 278.3 299.5 30.8  3.33 0.23  2.02 0.11  7.64  0.14   0.0473
142646.52+551338.1 0.1302 17.115  0.436  5.58 16.690    9.2 -20.94 39.18 39.64 116.1 121.5 14.9  3.54 0.35  2.24 0.10  7.45  0.20   0.0232
142754.06-011448.3 0.1338 17.015  0.704  9.57 18.540   11.2 -21.14 38.91 39.52 132.0 138.4 12.2  0.00 0.00  2.47 0.17  7.12  0.14 * 0.0266
142754.76+635448.4 0.1453 16.376  0.634  2.43 45.020   30.9 -21.94 39.40 40.11 211.1 222.1  8.3  8.65 0.26  8.24 0.08  8.34  0.06   0.0050
142811.88+511116.6 0.1289 16.487  0.777  2.04 23.550   16.5 -21.52 38.89 39.73 174.8 182.9 10.3  0.00 0.00  7.20 0.15  8.02  0.05 * 0.0032
142818.08+393119.6 0.1404 17.106  0.244  4.87 20.330    7.3 -20.76 39.71 39.91 132.6 139.3 17.4  2.92 0.17  2.04 0.16  7.55  0.12   0.0624
142851.96-013238.1 0.0898 17.021  0.521  6.35 22.850   13.0 -20.17 38.89 39.40  81.3  83.8 10.2  2.54 0.19  2.37 0.11  7.01  0.15   0.0328
142934.17+444748.8 0.2074 16.615  0.388  2.75 20.870   10.7 -22.82 39.92 40.24 205.2 219.3 22.6  2.35 0.26  2.28 0.04  7.46  0.23   0.1245
143008.65+555628.7 0.1555 17.258  0.646  4.85 20.930   12.8 -21.03 39.18 39.81 161.2 170.1 14.5  0.00 0.00  5.64 0.11  7.96  0.04 * 0.0072
143023.54+010809.8 0.1146 17.280  0.685  5.74 18.950   11.8 -20.45 38.86 39.48 103.9 108.2 13.9  5.38 0.34  4.28 0.12  7.65  0.13   0.0070
143030.21-001115.1 0.1034 17.409  0.300  4.24 15.780    6.4 -19.93 39.10 39.37 179.9 186.5 26.0  2.47 0.14  1.72 0.11  7.09  0.12   0.0442
143123.52+392501.4 0.1614 16.343  0.465  5.66 26.820   14.8 -22.13 39.78 40.21 246.0 259.9 15.0  5.63 0.21  4.60 0.13  8.15  0.08   0.0184
143223.64+041359.1 0.0856 16.534  0.674  3.63 19.820   11.5 -20.38 38.61 39.25 108.4 111.4 10.8  0.00 0.00  4.59 0.10  7.50  0.05 * 0.0056
143319.40+572104.7 0.1978 17.836  0.434  2.86 15.800    8.8 -21.24 39.43 39.86 163.0 173.8 20.8  0.00 0.00  3.38 0.08  7.65  0.05 * 0.0260
143340.24+592931.5 0.1590 16.357  0.790  5.75 25.300   17.8 -22.27 39.13 39.92 213.4 225.4 13.8  0.00 0.00  5.75 0.22  7.95  0.08 * 0.0065
143418.48+491236.5 0.2483 17.234  0.564  9.32 19.060   12.9 -22.65 39.66 40.30 328.3 353.7 23.7  0.00 0.00  8.00 0.39  8.49  0.10 * 0.0064
143438.07+013846.6 0.1351 16.453  0.600  5.27 28.160   17.5 -21.86 39.29 39.94 184.2 193.2 10.5  5.86 0.39  5.54 0.12  7.94  0.14   0.0097
143501.48+563743.9 0.1118 15.720  0.300  7.33 26.380   10.5 -21.88 39.49 39.79 158.3 164.6 11.4  4.90 0.16  4.34 0.04  7.89  0.07   0.0172
143601.55+044807.7 0.1941 17.289  0.323  4.57 23.350   10.8 -21.73 39.86 40.12 220.7 235.1 31.8  1.96 0.12  1.68 0.07  7.27  0.12   0.1680
143727.80-002343.5 0.1383 17.039  0.487  4.47 21.940   11.1 -21.06 39.37 39.76 213.0 223.6 19.3  4.76 0.46  3.52 0.10  7.80  0.19   0.0160
143802.45+493344.8 0.2306 17.428  0.559  5.51 19.290   13.2 -22.23 39.64 40.19   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
143828.52+504535.6 0.1705 17.220  0.583  6.45 19.280   12.5 -21.55 39.28 39.85 244.0 258.5 17.9  0.00 0.00  3.98 0.28  7.71  0.14 * 0.0160
143847.53-000805.4 0.1042 16.377  0.300  3.77 25.840   11.3 -21.16 39.34 39.63 117.6 121.9 12.6  4.12 0.10  3.98 0.04  7.66  0.05   0.0207
143936.34+445504.3 0.0878 16.251  0.342  8.83 30.580   14.1 -20.70 39.43 39.76 159.2 163.9  9.8  2.69 0.11  2.31 0.03  7.34  0.08   0.0531
143955.87+553229.3 0.1049 16.991  0.648  6.93 24.410   15.0 -20.50 38.90 39.51 133.9 138.9  9.1  0.00 0.00  2.97 0.16  7.27  0.11 * 0.0184
143956.58+492805.2 0.1067 16.154  0.564  4.21 29.310   16.6 -21.51 39.29 39.76 129.9 134.8  8.3  0.00 0.00  3.64 0.07  7.64  0.04 * 0.0193
144039.29+612748.1 0.0813 17.467  0.205  7.89 21.540    7.8 -18.97 38.99 39.23  89.6  92.0 12.5  3.86 0.34  2.70 0.03  7.43  0.18   0.0157
144057.83+545821.9 0.2302 16.720  0.316  1.13 21.910    7.4 -22.99 39.98 40.16 215.2 231.0 20.6  0.00 0.00  1.98 0.02  7.47  0.03 * 0.1397
144130.12+592801.7 0.1336 17.411  0.245  3.02 26.410   11.9 -20.41 39.59 39.85 112.6 118.0 13.3  1.89 0.05  1.27 0.10  7.11  0.06   0.1304
144205.03+545904.6 0.1047 17.571  0.266  6.95 21.100    8.5 -19.53 39.14 39.42 116.9 121.2 14.1  1.99 0.31  2.02 0.05  6.93  0.31   0.0700
144231.82+014353.4 0.2804 17.566  0.391  6.39 15.300    7.7 -22.93 39.83 40.18 213.1 230.9 28.1  3.25 0.24  3.36 0.30  7.70  0.15   0.0582
144237.72+542851.3 0.1553 16.727  0.428  3.36 18.470   10.8 -21.94 39.48 39.91 131.5 138.8 15.2  1.57 0.22  1.27 0.10  6.89  0.28   0.1680
144257.79+444301.6 0.2653 17.399  0.342  4.76 19.060    9.4 -22.70 39.95 40.30 200.6 216.8 20.5  6.64 0.23  5.46 0.10  8.38  0.07   0.0160
144439.02+624141.7 0.1341 17.553  0.519  1.12 17.770   10.5 -20.50 39.24 39.70 122.8 128.8 15.7  3.78 0.34  2.93 0.12  7.54  0.18   0.0216
144518.74+553852.0 0.0736 15.331  0.733  6.82 29.980   19.6 -21.42 38.70 39.39 137.8 140.8  7.0  0.00 0.00  4.38 0.14  7.51  0.07 * 0.0067
144524.34+445720.0 0.1653 17.667  0.668  7.45 16.220   11.0 -20.99 39.06 39.68 136.7 144.6 13.1  0.00 0.00  3.70 0.25  7.54  0.14 * 0.0143
144852.15+473510.2 0.0991 16.629  0.774  6.84 21.080   13.2 -20.76 38.77 39.46 160.7 166.3 12.0  0.00 0.00  4.43 0.15  7.55  0.07 * 0.0072
144941.75+474748.4 0.0760 15.704  0.480  4.64 36.450   20.6 -20.75 39.26 39.74 175.0 179.0  8.9  6.12 0.22  4.93 0.10  7.96  0.07   0.0086
145026.65+583944.9 0.2098 16.418  0.650  0.24 26.390   18.3 -23.07 39.62 40.25 192.7 206.0 12.8  0.00 0.00  9.10 0.37  8.59  0.08 * 0.0046
145047.19+033645.4 0.0667 17.202  0.371  7.50 30.780   13.5 -18.93 38.78 39.18 111.9 113.8 10.1  2.57 0.13  2.13 0.10  6.97  0.10   0.0279
145121.07+012805.7 0.0753 16.591  0.729  1.84 27.380   17.7 -20.22 38.66 39.38 129.7 132.6 10.0  0.00 0.00  3.80 0.12  7.36  0.07 * 0.0086
145235.27+495142.0 0.1450 16.830  0.546  2.39 17.850   10.3 -21.66 39.31 39.78 198.0 208.3 22.1  2.78 0.27  1.99 0.19  7.30  0.19   0.0442
145244.60+483319.8 0.1724 17.021  0.708  5.69 15.130   10.5 -21.91 39.13 39.79 151.6 160.7 17.7  0.00 0.00  3.71 0.20  7.58  0.11 * 0.0153
145249.46+425316.2 0.1701 16.913  0.613  4.10 17.380   11.0 -21.90 39.39 39.91 204.2 216.3 19.5  0.00 0.00  5.42 0.20  8.03  0.08 * 0.0099
145553.78+603224.8 0.2120 17.026  0.527  3.35 19.610   11.9 -22.55 39.57 40.06 159.0 170.1 14.7  0.00 0.00  4.75 0.17  8.00  0.07 * 0.0160
145635.59+000733.6 0.1861 17.240  0.562  0.61 26.630   17.1 -21.94 39.54 40.04 164.1 174.6 11.2  3.88 0.56  2.85 0.12  7.71  0.29   0.0292
145643.89+503756.4 0.1315 15.911  0.469  6.26 18.590   10.2 -22.36 39.39 39.80 117.1 122.7 11.5  1.90 0.16  1.89 0.05  7.01  0.17   0.1036
145706.79+494008.4 0.0135 12.762  0.580  2.77 47.140   30.5 -20.22 38.20 38.75  90.8  86.6  4.2  2.96 0.07  2.24 0.03  6.80  0.05   0.0108
145725.33+033516.3 0.1930 17.337  0.387  3.32 17.790    9.5 -21.92 39.68 40.02 172.3 183.6 22.4  0.00 0.00  1.93 0.20  7.30  0.21 * 0.1036
145859.35+041613.8 0.3915 17.615  0.402 11.87 19.500   10.4 -23.75 40.45 40.79   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
145901.34+611353.5 0.0391 14.400  0.645  4.39 43.760   29.4 -20.79 38.67 39.32 137.2 136.5  5.0  5.88 0.22  4.78 0.12  7.63  0.08   0.0047
145902.08+474302.3 0.0838 17.106  0.218  5.29 22.620    8.9 -19.09 39.21 39.46 101.0 103.8 12.7  3.37 0.20  2.88 0.12  7.42  0.12   0.0266
145912.19+372824.2 0.2051 16.934  0.383  3.20 22.070   11.3 -22.32 39.90 40.26 224.8 240.1 19.0  5.63 0.22  5.31 0.13  8.21  0.08   0.0211
150118.53+024927.2 0.2592 17.619  0.581  3.92 15.110    9.4 -22.63 39.57 40.14 257.0 277.4 27.1  0.00 0.00  4.50 0.17  7.96  0.08 * 0.0176
150155.00+040807.4 0.1642 17.972  0.357  0.57 15.860    8.1 -20.66 39.48 39.81 126.4 133.7 20.2  2.62 0.20  2.17 0.07  7.34  0.16   0.0596
150240.62+612851.3 0.1094 15.691  0.635  8.74 31.480   21.5 -22.11 39.15 39.84 178.2 185.2  8.1  0.00 0.00  5.85 0.26  7.97  0.09 * 0.0065
150307.19+421744.1 0.1262 16.749  0.672  4.99 26.340   18.6 -21.30 39.13 39.84  97.7 102.2  9.2  2.99 0.36  2.38 0.09  7.28  0.25   0.0306
150324.77+475829.6 0.3446 17.273  0.437  3.96 29.580   17.4 -23.56 40.64 41.02   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
150506.68+023211.8 0.1217 16.703  0.651  4.00 24.880   15.4 -21.39 39.22 39.76 139.4 145.5 10.4  0.00 0.00  3.13 0.20  7.47  0.13 * 0.0243
150525.51+523513.1 0.1693 17.242  0.361  7.12 16.700    9.0 -21.53 39.51 39.91 158.7 168.0 16.7  3.70 0.25  3.27 0.11  7.65  0.13   0.0313
150626.44+030659.9 0.1735 16.652  0.209  8.84 26.390   10.9 -21.94 39.84 40.10 203.6 215.8 16.3  3.55 0.34  3.61 0.05  7.78  0.19   0.0496
150722.07+511951.6 0.2699 17.600  0.393  6.74 18.150    9.9 -22.69 39.99 40.38 231.4 250.2 23.5  0.00 0.00 10.14 0.28  8.86  0.06 * 0.0058
150744.99+512710.2 0.0458 13.988  0.321 11.95 41.560   19.3 -21.46 39.17 39.51 199.2 199.5  6.6  3.69 0.15  3.24 0.05  7.48  0.09   0.0211
150752.52+515111.0 0.0748 16.072  0.213  8.11 25.380   10.1 -20.50 39.15 39.42  93.6  95.7 12.1  1.83 0.15  0.00 0.00  6.86  0.17   0.0842
151144.92+400951.3 0.2128 17.206  0.637  9.02 15.180   10.1 -22.19 39.46 40.01 226.1 241.8 26.5  0.00 0.00  2.29 0.15  7.33  0.13 * 0.0582
151153.09-022605.5 0.1242 17.972  0.316  7.27 16.340    7.7 -20.05 39.28 39.58 127.7 133.4 16.5  1.57 0.15  1.27 0.12  6.79  0.19   0.1334
151215.74+020316.9 0.2194 17.225  0.596  7.94 19.670   13.9 -22.49 39.48 40.19 232.3 248.9 17.9  0.00 0.00  2.29 0.55  7.34  0.48 * 0.0596
151240.78-012733.2 0.2097 17.358  0.232  8.28 22.380    6.9 -21.88 40.01 40.18 257.8 275.7 25.6  3.44 0.40  2.54 0.11  7.84  0.23   0.0639
151312.40+001937.4 0.1590 16.944  0.206  8.42 19.670    7.1 -21.59 39.70 39.91 194.7 205.7 20.2  2.00 0.09  2.00 0.02  7.21  0.09   0.1334
151334.47+503128.5 0.0739 16.413  0.609  3.61 27.460   17.1 -20.13 38.83 39.47  96.9  99.1  9.4  5.39 0.28  4.67 0.11  7.64  0.11   0.0067
151356.89+481012.1 0.0791 15.879  0.438  1.77 28.670   15.0 -20.97 39.19 39.58 158.2 162.1 12.0  1.23 0.05  1.15 0.10  6.53  0.09   0.1974
151504.23+523705.9 0.0919 16.632  0.466  6.11 16.860    9.8 -20.66 38.97 39.42 162.3 167.4 16.2  3.06 0.22  2.95 0.09  7.22  0.14   0.0243
151600.96+000949.6 0.1712 17.375  0.446  3.99 22.060   12.0 -21.37 39.51 39.94 162.3 171.9 14.5  5.55 0.22  4.33 0.10  8.00  0.08   0.0140
151627.09+540514.8 0.1948 17.318  0.256  4.79 25.030   10.0 -21.56 39.81 40.05 129.2 137.7 11.0  3.96 0.15  0.00 0.00  7.86  0.08   0.0385
151640.17-010212.5 0.1281 17.268  0.507  3.93 22.460   12.6 -20.84 39.27 39.72 173.2 181.2 13.9  2.96 0.21  2.84 0.09  7.34  0.15   0.0368
151648.10+592544.7 0.3524 18.290  0.301  6.36 17.930    8.6 -22.70 40.18 40.46 204.0 223.3 28.3  3.77 0.17  3.53 0.15  8.00  0.09   0.0654
151649.05+493009.0 0.2367 17.163  0.423  6.54 18.160   10.0 -22.74 39.93 40.26 229.0 246.2 18.9  3.25 0.28  3.18 0.10  7.75  0.17   0.0654
151732.81+602844.6 0.1294 16.850  0.670  5.59 31.400   21.6 -21.23 39.15 39.82 124.8 130.7  7.5  0.00 0.00  2.46 0.19  7.24  0.16 * 0.0351
151750.62+565736.5 0.1630 16.577  0.596  3.34 25.420   16.8 -22.14 39.47 40.07 171.9 181.8 11.8  4.38 0.26  4.41 0.11  7.78  0.12   0.0211
151859.09+472750.4 0.1196 16.610  0.367  8.39 21.680    9.1 -20.97 39.43 39.71   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
151907.33+520606.0 0.1380 16.145  0.445  8.39 24.790   11.5 -21.96 39.79 40.09 287.1 301.4 24.0  0.00 0.00  1.70 0.05  7.24  0.07 * 0.1532
151914.08+391000.0 0.1299 16.676  0.611  2.89 24.000   14.0 -21.25 39.32 39.84 134.1 140.4 10.7  4.63 0.33  3.98 0.10  7.75  0.14   0.0160
152257.87+574302.4 0.2086 17.728  0.490  2.71 15.640    8.4 -21.57 39.56 39.98 193.9 207.3 27.1  3.44 0.32  3.58 0.10  7.61  0.19   0.0385
152434.06+491122.1 0.1401 16.371  0.512  0.52 28.350   13.6 -21.59 39.57 40.00 255.0 267.8 16.6  5.45 0.23  5.83 0.08  8.02  0.09   0.0153
152451.09-003536.5 0.2231 17.496  0.487  9.17 19.170   11.4 -22.31 39.66 40.14 165.6 177.5 16.3  0.00 0.00  3.93 0.16  7.89  0.08 * 0.0254
152646.89+350659.9 0.1504 16.908  0.505  5.87 17.660   10.2 -21.72 39.36 39.79 135.1 142.3 12.9  2.71 0.28  2.69 0.08  7.31  0.21   0.0484
152721.94+430654.0 0.1366 17.181  0.317  6.80 17.620    7.9 -21.04 39.31 39.64 142.7 149.7 17.5  2.61 0.19  2.27 0.06  7.25  0.15   0.0496
152900.72+442612.0 0.1953 16.688  0.594  3.58 18.390   11.1 -22.62 39.57 40.03 209.8 223.6 19.1  0.00 0.00  3.90 0.09  7.84  0.05 * 0.0232
152909.95+393109.5 0.1468 17.845  0.464  0.82 16.380   10.1 -20.29 39.27 39.70   0.0   0.0  0.0  4.80 0.29  4.32 0.21  0.00  0.00   0.0000
153043.79+390435.6 0.1504 17.454  0.502  8.78 18.590   11.3 -20.98 39.17 39.69 118.2 124.6 12.6  2.92 0.57  2.88 0.15  7.27  0.39   0.0343
153415.43-022858.7 0.1271 17.284  0.662  4.22 16.950    9.7 -21.11 39.15 39.67 104.0 108.7 20.4  0.00 0.00  3.58 0.18  7.56  0.10 * 0.0168
153432.36+370253.8 0.1583 17.546  0.537  3.31 15.610    9.5 -21.00 39.22 39.80 126.5 133.6 13.8  1.75 0.19  1.64 0.05  6.86  0.22   0.0989
153658.75+434842.5 0.1292 16.841  0.558  2.84 19.880   11.9 -21.56 39.13 39.66 172.3 180.4 18.8  2.81 0.26  2.92 0.07  7.22  0.18   0.0351
153800.30+461455.3 0.2118 17.570  0.384  3.60 15.190    7.4 -21.67 39.64 39.97 163.1 174.5 18.8  0.00 0.00  3.78 0.11  7.85  0.06 * 0.0266
153810.05+573613.1 0.0736 14.597  0.680  0.96 35.480   23.5 -22.32 38.88 39.67 145.9 149.0  7.6  2.60 0.16  2.47 0.10  7.03  0.13   0.0306
153830.78+444038.5 0.0729 16.312  0.227  5.84 29.990   11.8 -20.05 39.32 39.58 102.2 104.4 11.4  2.41 0.05  2.31 0.06  7.18  0.05   0.0596
153908.09+333327.9 0.1991 17.213  0.591  0.39 16.460   11.8 -22.18 39.63 40.14   0.0   0.0  0.0  1.57 0.20  1.58 0.11  0.00  0.00   0.0000
153949.84+380719.6 0.2578 17.823  0.476  0.01 17.670    9.0 -22.12 39.91 40.26 177.6 191.6 20.6  2.76 0.21  3.32 0.09  7.60  0.15   0.0882
154257.49+030653.3 0.0655 16.805  0.223 11.08 30.500   11.6 -19.34 39.07 39.31 185.1 188.3 18.5  1.77 0.12  0.00 0.00  6.79  0.14   0.0823
154356.90+511929.0 0.1139 17.165  0.570  1.03 22.750   13.1 -20.70 39.19 39.66 142.4 148.2 16.7  4.34 0.22  2.94 0.05  7.63  0.10   0.0157
154426.06+000923.5 0.2809 18.144  0.730  5.75 15.680    9.8 -22.47 39.55 40.20   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
154457.66+563850.3 0.2071 16.856  0.375  2.38 17.470    8.9 -22.63 39.56 39.93 208.4 222.7 18.7  3.28 0.31  2.56 0.16  7.57  0.19   0.0422
154518.05+463838.0 0.2282 16.566  0.219  3.90 29.640    7.5 -22.59 40.39 40.51 196.4 210.8 24.9  3.88 0.32  3.63 0.33  8.13  0.17   0.0786
154534.55+573625.1 0.2679 17.750  0.402  3.78 20.560   10.5 -22.40 40.00 40.33 229.6 248.2 20.6  8.23 0.45  6.85 0.15  8.59  0.11   0.0111
154814.76+450027.7 0.0374 16.153  0.234  8.66 18.850    7.1 -18.97 38.32 38.61   0.0   0.0  0.0  2.63 0.23  1.70 0.10  0.00  0.00   0.0000
154829.65+465930.5 0.0769 15.940  0.280 12.07 25.270   11.1 -20.68 39.09 39.41 112.3 115.0 10.3  3.06 0.13  2.52 0.08  7.28  0.08   0.0279
154844.85+001615.1 0.2533 18.347  0.285  5.44 15.290    6.3 -21.57 39.79 40.05 159.4 171.9 27.9  3.04 0.19  2.05 0.05  7.62  0.13   0.0639
155003.13+521744.9 0.2867 18.538  0.331  3.79 16.740    7.2 -21.42 39.97 40.23 178.5 193.6 34.2  8.19 0.30  7.22 0.11  8.57  0.08   0.0108
155021.53+470945.3 0.1340 16.507  0.685  7.07 19.970   13.5 -21.63 39.10 39.78 185.7 194.7 14.2  0.00 0.00  6.24 0.28  8.01  0.09 * 0.0053
155206.59-005339.4 0.2977 17.535  0.350  4.71 15.120    7.1 -23.34 40.18 40.49 244.9 266.0 22.5  3.41 0.23  3.07 0.09  7.92  0.14   0.0786
155451.13+461917.4 0.1167 16.847  0.266  8.56 22.420    8.4 -20.65 39.44 39.70 170.7 177.8 22.4  2.43 0.14  2.37 0.03  7.25  0.12   0.0669
155455.84+414552.3 0.1981 17.627  0.595  1.13 15.800   11.1 -21.56 39.44 40.03 147.7 157.5 20.6  0.00 0.00  6.09 0.50  8.15  0.17 * 0.0084
155844.73+525059.5 0.2063 16.905  0.690  5.27 22.770   17.3 -22.48 39.43 40.11 146.5 156.5 10.4  0.00 0.00  7.38 0.37  8.31  0.10 * 0.0057
155950.79+512504.0 0.2374 17.720  0.392  1.09 19.250    9.9 -22.08 39.85 40.18 217.3 233.6 35.5  4.21 0.25  3.93 0.10  7.94  0.12   0.0351
160044.99+505213.6 0.1000 17.549  0.330  3.99 20.260    9.3 -19.63 39.21 39.50 418.6 433.3 42.7  2.39 0.31  0.00 0.00  7.12  0.26   0.0531
160222.18+455952.2 0.2090 17.959  0.249  5.71 17.060    6.7 -21.16 39.71 39.93 235.6 251.8 30.8  6.05 0.33  5.81 0.10  8.18  0.11   0.0146
160250.03+273623.6 0.2280 17.515  0.604  0.08 15.520   10.2 -22.26 39.62 40.10 172.5 185.2 19.6  0.00 0.00  3.21 0.11  7.70  0.07 * 0.0359
160426.88+525130.3 0.1072 16.461  0.456  4.96 23.500   13.0 -21.12 39.18 39.60 130.1 135.1 10.5  1.96 0.15  1.83 0.09  6.93  0.15   0.0768
160454.13+500600.7 0.2060 16.852  0.246 11.21 16.210    6.8 -22.57 39.71 39.96 173.1 185.0 20.2  3.03 0.48  2.51 0.21  7.58  0.32   0.0582
160616.71+512455.7 0.2863 17.087  0.468  5.02 20.750   12.6 -23.32 39.91 40.38 236.1 256.0 21.3  6.50 0.23  5.71 0.17  8.34  0.07   0.0160
160713.91+483326.2 0.1247 16.914  0.424  0.62 28.180   13.1 -20.57 39.66 40.00 258.3 269.9 18.6  8.57 0.24  7.52 0.08  8.46  0.06   0.0068
160737.16+455235.2 0.3215 17.920  0.334 10.22 15.410    7.9 -22.74 40.09 40.41   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
160837.57-000633.1 0.1399 17.386  0.330 13.13 22.680   11.6 -20.91 39.47 39.83 170.1 178.7 12.5  2.71 0.20  2.71 0.10  7.36  0.15   0.0556
160856.68+411915.3 0.1396 16.990  0.263  6.10 19.530    6.9 -21.00 39.62 39.82 167.4 175.8 17.2  2.78 0.40  2.63 0.07  7.46  0.29   0.0624
161035.44+480022.5 0.2468 17.714  0.232  6.37 16.110    6.6 -22.23 39.84 40.12 251.8 271.2 25.2  5.87 0.39  6.49 0.18  8.22  0.14   0.0180
161043.77+400537.8 0.1399 15.768  0.385  5.54 20.550   10.4 -22.66 39.45 39.82 155.3 163.1 13.4  3.43 0.31  2.24 0.06  7.55  0.18   0.0343
161144.82+005125.9 0.1166 16.141  0.264  6.09 32.020   13.4 -21.90 39.66 39.94 174.9 182.2 15.2  3.38 0.12  2.96 0.04  7.64  0.07   0.0452
161156.30+521116.8 0.0413 15.178  0.623  3.38 41.040   26.1 -20.07 38.82 39.39 119.2 118.9  5.1  3.37 0.31  3.29 0.09  7.23  0.19   0.0168
161216.81+251604.3 0.0820 15.954  0.459  7.22 27.910   11.5 -21.01 39.22 39.59 197.4 202.6 13.3  0.00 0.00  3.51 0.14  7.57  0.08 * 0.0193
161313.37+372516.7 0.1730 17.256  0.534  3.48 20.610   11.1 -21.50 39.53 39.92 161.9 171.6 19.8  0.00 0.00  3.26 0.06  7.67  0.04 * 0.0313
161414.44+433820.2 0.1623 17.454  0.253  0.23 18.980    7.1 -20.95 39.59 39.81 132.5 140.1 15.1  2.77 0.22  2.81 0.06  7.44  0.16   0.0610
161456.18+413055.8 0.1965 16.872  0.666 11.29 21.490   13.2 -22.31 39.38 40.03 216.9 231.2 17.9  0.00 0.00  3.53 0.09  7.66  0.05 * 0.0227
161612.13+503727.9 0.1885 17.278  0.584  4.00 15.390   10.2 -21.94 39.33 39.83 115.7 123.1 16.3  0.00 0.00  2.27 0.23  7.26  0.20 * 0.0507
161951.31+405847.2 0.0379 14.410  0.282  9.89 35.480   15.4 -20.71 38.73 39.05 114.4 113.7  7.1  2.33 0.17  1.78 0.03  6.86  0.15   0.0320
162012.75+400906.1 0.0285 14.552  0.374  6.95 41.550   21.2 -20.15 38.68 39.07  90.6  89.0  4.6  2.05 0.06  1.47 0.03  6.72  0.06   0.0394
162104.80+412623.0 0.1361 17.405  0.315  9.75 19.340    8.7 -20.47 39.37 39.69 178.3 187.0 19.5  2.96 0.17  2.34 0.12  7.39  0.12   0.0412
162238.44+455151.4 0.1637 17.030  0.542  3.73 21.070   13.1 -21.80 39.31 39.79 152.6 161.3 12.6  2.71 0.14  2.44 0.06  7.28  0.10   0.0463
162315.16+342824.0 0.1653 16.938  0.680  5.80 19.940   12.4 -21.75 39.21 39.85 174.0 184.1 16.1  0.00 0.00  3.95 0.11  7.67  0.06 * 0.0150
162346.33+005315.8 0.0568 15.974  0.636  9.24 45.850   24.5 -20.08 38.71 39.28 120.1 121.4  5.6  5.37 0.19  5.05 0.07  7.58  0.08   0.0058
162551.39+490919.9 0.1469 17.098  0.762  3.88 21.680   15.3 -21.32 38.98 39.79 257.5 271.0 18.4  0.00 0.00  5.22 0.27  7.79  0.11 * 0.0067
162556.26+411710.2 0.1327 16.146  0.498  8.08 22.730   13.1 -21.98 39.30 39.79 158.0 165.6 11.6  2.79 0.18  2.66 0.07  7.30  0.13   0.0432
162726.67+350815.6 0.1942 17.678  0.511  4.56 17.580    9.8 -21.19 39.47 39.90 234.3 249.7 24.3  0.00 0.00  8.08 0.17  8.41  0.05 * 0.0050
162839.07+452106.1 0.1489 17.832  0.469  2.03 17.120    9.7 -20.32 39.30 39.74 187.3 197.2 24.4  3.66 0.37  2.64 0.10  7.53  0.20   0.0254
162903.59+361924.4 0.0751 16.512  0.227  6.84 30.500   11.0 -19.79 39.26 39.49 110.7 113.2  8.4  2.89 0.11  2.44 0.07  7.31  0.08   0.0385
162921.83+413355.5 0.1612 17.218  0.465  8.17 21.900   12.8 -21.16 39.39 39.86 176.3 186.3 15.7  3.62 0.28  3.17 0.12  7.57  0.15   0.0285
162930.01+420703.2 0.0717 16.359  0.436  5.94 29.190   16.1 -20.29 38.95 39.39  96.9  98.9  7.2  1.77 0.13  1.50 0.05  6.73  0.15   0.0717
163007.39-001136.4 0.0468 15.173  0.422  6.70 49.620   25.3 -20.73 38.74 39.24 107.0 107.3  4.6  3.84 0.09  3.49 0.09  7.30  0.05   0.0119
163056.13+361849.2 0.1840 17.575  0.366  5.83 20.090   10.4 -21.19 39.65 39.99 152.1 161.7 12.9  3.21 0.34  2.55 0.16  7.59  0.21   0.0496
163152.23+345328.7 0.0721 15.229  0.300 12.01 32.360   14.4 -21.47 39.22 39.55 164.0 167.4 10.1  2.21 0.34  1.97 0.02  7.06  0.31   0.0624
163245.15+405151.7 0.1550 16.835  0.349 10.76 26.940   12.9 -21.41 39.69 40.03 167.5 176.7 11.6  1.92 0.11  2.13 0.06  7.17  0.12   0.1430
163248.32+484544.3 0.1278 16.909  0.299 10.99 22.630    9.9 -20.99 39.43 39.73 128.5 134.4 13.6  2.96 0.15  2.77 0.03  7.42  0.10   0.0442
163317.75+352018.4 0.2311 18.940  0.592  3.28 20.000   13.3 -19.10 39.72 40.24 163.7 175.8 28.6  0.00 0.00  2.60 0.14  7.57  0.11 * 0.0610
163509.19+344002.6 0.1850 16.973  0.251  2.03 16.500    6.4 -22.23 39.72 39.93 221.6 235.7 28.4  3.39 0.31  3.15 0.10  7.68  0.18   0.0473
163523.44+263046.5 0.0710 15.875  0.464  7.93 24.900   13.1 -20.57 38.91 39.42 106.3 108.4  8.0  2.68 0.22  2.53 0.06  7.07  0.17   0.0299
163620.38+475838.4 0.2361 16.952  0.303  7.09 17.630    7.3 -22.86 39.83 40.09 157.5 169.3 16.8  3.33 0.27  3.12 0.09  7.72  0.16   0.0556
163631.28+420242.5 0.0614 15.477  0.587  3.95 40.810   25.8 -20.63 38.97 39.61 154.3 156.4  6.8  5.59 0.20  5.97 0.07  7.74  0.07   0.0073
163705.59+352306.3 0.1651 17.250  0.662  5.20 16.660   11.6 -21.52 39.19 39.81 122.2 129.2 13.1  0.00 0.00  3.78 0.14  7.62  0.08 * 0.0160
164022.78+393825.4 0.1454 17.320  0.603  3.11 21.740   13.6 -20.87 39.24 39.78 138.4 145.6 10.4  0.00 0.00  5.78 0.17  8.01  0.06 * 0.0073
164100.10+345452.6 0.1640 16.436  0.434 10.12 28.350   12.1 -22.15 39.68 40.05 167.0 176.6 15.7  2.54 0.20  2.56 0.24  7.41  0.16   0.0804
164128.30+335145.4 0.1373 17.651  0.306  6.37 15.390    6.4 -20.53 39.30 39.58 153.8 161.4 19.0  2.75 0.33  2.39 0.22  7.29  0.24   0.0442
164225.29+391742.1 0.1845 17.799  0.260  3.83 16.070    6.4 -21.04 39.54 39.79  89.3  94.9 18.5  2.23 0.16  1.87 0.07  7.23  0.15   0.0882
164416.84+423158.4 0.1607 17.589  0.326  0.92 17.020    7.4 -20.85 39.62 39.86 159.9 168.9 22.0  2.06 0.11  1.57 0.09  7.20  0.11   0.1136
164823.22+350324.1 0.1785 17.525  0.436  6.36 18.250    9.3 -21.10 39.57 39.93 164.8 175.0 15.6  3.81 0.27  3.43 0.10  7.71  0.14   0.0313
164907.62+642422.2 0.1834 17.669  0.498  1.06 22.520   13.2 -21.46 39.43 39.82 102.9 109.3 12.4  2.01 0.14  0.00 0.00  7.08  0.15   0.0967
164920.77+630431.2 0.3227 18.492  0.414  2.53 16.550    9.1 -22.31 39.83 40.21 161.1 175.7 22.5  7.61 0.36  5.99 0.25  8.44  0.10   0.0106
164953.85+401651.3 0.3481 18.227  0.325 11.37 15.170    7.8 -22.84 40.02 40.35 213.9 234.1 23.7 11.97 0.50  9.72 0.43  8.93  0.09   0.0053
165007.87+334311.9 0.1744 17.328  0.424  3.53 19.270    9.6 -21.41 39.56 39.93 155.2 164.5 18.0  3.68 0.59  2.71 0.37  7.67  0.32   0.0335
165022.86+642136.1 0.4071 18.605  0.259  1.92 16.590    5.4 -22.80 40.24 40.43 174.0 191.8 31.5  3.10 0.07  0.00 0.00  7.86  0.05   0.1036
165611.99+422553.6 0.0696 15.522  0.565  3.96 36.370   22.0 -20.97 39.12 39.66  94.1  95.9  5.2  3.51 0.34  2.11 0.09  7.41  0.19   0.0221
165633.88+641043.5 0.2716 18.460  0.275  0.73 21.730    9.1 -21.80 39.84 40.08 220.3 238.3 22.9  2.09 0.05  1.60 0.06  7.32  0.05   0.1430
165642.07+363049.2 0.1396 17.071  0.482  2.77 27.530   13.2 -21.00 39.50 39.82 132.1 138.7 13.6  0.00 0.00  2.47 0.04  7.42  0.04 * 0.0519
165705.67+364950.7 0.1659 17.257  0.483  4.78 22.410   11.5 -21.51 39.41 39.82 139.4 147.5 12.4  4.73 0.18  3.89 0.07  7.81  0.08   0.0172
165718.40+341636.8 0.0999 17.315  0.315  1.91 20.400    8.7 -19.73 39.13 39.43 117.4 121.6 12.3  3.38 0.41  2.71 0.07  7.38  0.24   0.0243
165838.42+312844.5 0.0914 15.998  0.561  7.13 28.620   15.9 -21.13 39.18 39.73 166.1 171.3 11.6  5.31 0.31  3.62 0.09  7.80  0.12   0.0104
170002.14+383257.8 0.1664 17.446  0.647  0.54 17.320   11.7 -21.40 39.12 39.77 126.7 134.0 14.2  2.07 0.27  2.21 0.07  6.95  0.27   0.0639
170033.27+355256.4 0.1425 15.803  0.306  5.57 34.410   14.1 -22.54 39.86 40.11 217.9 229.0 13.6  0.00 0.00  2.66 0.11  7.66  0.08 * 0.0684
170046.95+622056.4 0.2761 18.253  0.478  2.29 17.050   10.4 -22.09 39.60 40.08 293.3 317.5 25.9  0.00 0.00  6.63 0.28  8.31  0.09 * 0.0084
170116.07+354945.2 0.1125 16.674  0.292  0.86 34.510   16.3 -20.96 39.78 40.05 157.4 163.8 19.2  1.79 0.10  1.56 0.06  7.15  0.12   0.1842
170130.55+334831.1 0.2309 17.482  0.557  4.74 15.020   10.0 -22.22 39.50 40.06 198.4 213.1 22.1  0.00 0.00  2.61 0.14  7.47  0.11 * 0.0463
170200.88+353439.3 0.1610 17.725  0.624  0.51 15.010   10.2 -21.00 39.07 39.71 101.3 107.1 15.7  0.00 0.00  5.86 0.17  7.94  0.06 * 0.0058
170211.14+605848.0 0.1648 16.594  0.636  7.12 25.040   16.4 -22.10 39.42 40.01   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
170226.19+341117.4 0.1055 15.747  0.463  6.12 34.180   16.5 -21.51 39.53 39.94 193.9 201.2 13.8  3.45 0.36  3.54 0.10  7.60  0.21   0.0368
170250.46+334409.6 0.2015 16.242  0.476  2.64 27.580   15.4 -23.14 39.86 40.29 233.7 249.4 17.6  5.12 0.35  5.41 0.13  8.11  0.14   0.0243
170256.50+392345.2 0.1388 16.589  0.592  8.54 27.250   13.2 -21.69 39.33 39.86   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
170353.46+312630.3 0.1587 17.030  0.479  5.50 26.200   12.8 -21.46 39.48 39.92 208.7 220.4 16.4  4.45 0.33  3.62 0.05  7.80  0.15   0.0207
170546.91+631059.1 0.1190 17.536  0.255  1.93 35.440   15.0 -19.98 39.49 39.73 153.6 160.1 12.3  2.17 0.06  1.96 0.03  7.18  0.06   0.0882
170812.28+601512.6 0.1446 16.965  0.401  7.72 24.190   12.4 -21.41 39.38 39.76 117.8 123.9 10.7  0.96 0.12  0.00 0.00  6.41  0.26   0.4030
170938.96+630634.8 0.0536 16.567  0.556  0.21 28.040   15.6 -19.28 38.63 39.15  88.7  89.5  7.1  4.15 0.25  3.56 0.07  7.31  0.12   0.0090
171138.96+301003.4 0.0814 15.968  0.502  5.52 28.620   14.7 -21.08 39.03 39.47 112.1 115.0 11.7  3.83 0.18  3.79 0.05  7.44  0.10   0.0168
171310.54+573426.6 0.2426 17.731  0.461  4.21 16.340    8.9 -22.25 39.64 40.05 202.6 218.0 28.6  3.31 0.39  2.92 0.37  7.62  0.24   0.0452
171322.58+325627.9 0.1015 15.903  0.341  4.46 41.930   20.5 -21.42 39.58 39.92 173.4 179.6  7.7  5.07 0.17  4.37 0.11  7.96  0.07   0.0180
171520.19+274825.9 0.1070 17.340  0.587  1.26 19.120   10.7 -20.32 38.84 39.42 118.6 123.2 13.6  0.00 0.00  4.96 0.12  7.68  0.05 * 0.0062
171550.48+593548.7 0.0657 15.107  0.491  7.49 49.860   23.9 -21.36 38.93 39.38 180.5 183.5  6.7  4.02 0.12  4.05 0.05  7.43  0.06   0.0137
171707.16+640145.1 0.1346 17.193  0.731  0.98 20.340   13.7 -21.30 38.95 39.66 107.3 112.5 11.4  0.00 0.00  5.75 0.14  7.86  0.05 * 0.0053
171747.56+593258.0 0.2480 17.210  0.370  5.90 17.850    8.8 -22.67 39.90 40.19 167.4 180.4 24.6  0.00 0.00  4.62 0.19  8.15  0.08 * 0.0243
172033.63+580829.5 0.1596 16.295  0.400  5.03 28.320   14.1 -22.36 39.77 40.11 242.4 256.1 16.7  3.75 0.18  3.25 0.08  7.79  0.10   0.0412
172059.47+612811.7 0.2361 17.338  0.345  1.06 19.130    8.8 -22.48 40.00 40.29  99.1 106.5 16.3  5.87 0.33  5.16 0.12  8.30  0.11   0.0216
172120.49+263658.4 0.1561 16.839  0.544  1.45 22.350   12.3 -21.78 39.39 39.89  98.5 104.0 14.4  3.17 0.39  2.95 0.40  7.46  0.25   0.0368
172601.68+605849.7 0.2297 17.107  0.634  2.70 16.770   11.4 -22.76 39.59 40.17 106.5 114.3 14.3  0.00 0.00  3.10 0.10  7.65  0.07 * 0.0376
172613.04+543351.3 0.2591 18.365  0.466  6.94 17.320   10.0 -21.68 39.52 39.97 151.2 163.2 14.2  0.00 0.00  5.90 0.25  8.17  0.09 * 0.0097
172708.95+554835.1 0.2468 17.922  0.347  2.77 15.510    7.4 -22.02 39.78 40.06 123.4 133.0 20.8  3.59 0.19  3.13 0.14  7.76  0.11   0.0452
173107.86+620026.1 0.0687 15.587  0.316  4.89 32.000   13.6 -20.82 39.26 39.55 100.2 102.1  7.9  4.31 0.17  3.44 0.06  7.66  0.08   0.0172
173523.10+552604.4 0.1611 17.437  0.396  3.67 18.050    8.9 -21.19 39.49 39.84 154.5 163.3 17.8  2.70 0.13  2.77 0.09  7.36  0.10   0.0582
203845.08-051908.3 0.2285 17.481  0.277  3.62 16.060    8.0 -22.28 39.90 40.15 228.9 245.7 33.0  1.53 0.13  1.28 0.09  7.08  0.17   0.2853
204213.92-055717.1 0.1562 17.179  0.673  6.00 24.940   16.7 -21.43 39.25 39.92 170.9 180.3 12.5  0.00 0.00  3.99 0.28  7.70  0.14 * 0.0153
205050.78+001159.7 0.3088 17.929  0.483  5.77 15.260    8.8 -22.89 39.87 40.31 244.2 265.7 35.2  7.10 0.30  6.93 0.20  8.40  0.09   0.0127
205312.85-010431.0 0.1144 16.566  0.531 12.49 22.680   12.4 -21.45 39.20 39.69 333.5 347.2 36.6  0.00 0.00  4.39 0.10  7.75  0.05 * 0.0122
205626.04-053150.1 0.1962 16.691  0.352  9.86 29.080   15.7 -22.39 39.88 40.25 224.8 239.6 13.0  2.33 0.27  1.94 0.06  7.43  0.23   0.1217
210003.05-005847.3 0.1540 17.320  0.280  4.38 20.920    8.6 -21.30 39.56 39.82 154.4 162.8 19.2  4.43 0.23  3.56 0.07  7.83  0.11   0.0232
210533.43+002829.3 0.0542 16.825  0.414  5.80 30.060   15.5 -19.12 38.86 39.27 123.5 124.6  7.7  2.00 0.12  1.44 0.04  6.79  0.12   0.0507
210648.30-010401.0 0.1515 16.564  0.674  6.09 20.180   13.3 -22.17 39.07 39.82 169.6 178.8 14.6  0.00 0.00  5.03 0.22  7.81  0.09 * 0.0079
211436.67-004938.4 0.1456 16.704  0.300  7.30 20.750    9.3 -21.95 39.43 39.73 119.8 126.0 15.5  2.70 0.31  2.35 0.03  7.34  0.23   0.0531
211837.28-010537.8 0.0612 14.995  0.762  8.65 33.560   21.7 -21.50 38.84 39.53 160.0 162.3  6.9  6.88 0.54  5.87 0.10  7.86  0.16   0.0041
212348.61+105348.2 0.0867 16.983  0.354  2.41 21.660    9.3 -20.06 39.16 39.48 106.2 109.2 13.9  2.97 0.15  2.08 0.03  7.29  0.10   0.0320
212358.22+005618.8 0.1400 17.170  0.654  6.38 17.330   11.5 -21.26 38.99 39.69 142.4 149.5 13.0  3.81 0.31  3.36 0.12  7.41  0.16   0.0164
212851.19-010412.4 0.0522 14.125  0.580  5.89 29.990   18.0 -22.03 38.64 39.27  75.7  76.2  6.6  2.61 0.13  2.16 0.06  6.91  0.10   0.0232
213245.28+121256.9 0.1255 16.670  0.298  4.58 28.140   12.4 -21.27 39.67 39.97 123.6 129.2  9.9  2.25 0.32  1.84 0.10  7.30  0.29   0.1012
213338.42+101923.6 0.1257 16.328  0.587  4.19 26.850   16.0 -21.93 39.27 39.81 204.7 213.9 14.9  7.63 0.46  6.70 0.13  8.16  0.12   0.0056
213344.25-081615.6 0.0528 14.952  0.625  4.62 36.570   19.7 -21.22 38.78 39.29 103.7 104.4  6.8  5.73 0.22  4.76 0.05  7.67  0.08   0.0056
213523.97+101133.4 0.3130 18.093  0.253  6.64 17.030    7.1 -22.70 40.25 40.48 337.9 367.9 42.7  7.32 0.26  6.28 0.11  8.62  0.07   0.0184
213542.13+003306.9 0.1195 17.640  0.283  9.49 19.980    9.0 -19.96 39.34 39.62 188.5 196.6 23.8  1.86 0.16  0.00 0.00  6.97  0.17   0.1012
213930.50-000612.9 0.1364 17.635  0.567  1.16 19.200   12.7 -20.71 39.03 39.67 111.8 117.3 11.7  0.00 0.00  3.82 0.23  7.55  0.12 * 0.0130
214108.05-002542.1 0.1076 15.984  0.295  1.90 34.870   13.8 -21.70 39.68 39.92 174.8 181.5 12.8  3.23 0.15  2.66 0.13  7.62  0.09   0.0496
214249.63-085434.4 0.1352 17.058  0.412  4.76 17.600    9.6 -21.03 39.34 39.74 235.3 246.8 20.3  2.30 0.18  1.92 0.12  7.15  0.16   0.0669
214509.60+002453.0 0.2260 18.131  0.254  1.26 16.300    5.3 -21.37 39.86 40.05 173.7 186.4 27.1  5.78 0.34  0.00 0.00  8.21  0.12   0.0193
214518.37+003422.8 0.2065 17.529  0.753  1.00 22.340   16.4 -22.02 39.44 40.14 177.1 189.2 17.1  0.00 0.00  5.72 0.19  8.10  0.07 * 0.0094
214555.03+121034.1 0.1112 17.416  0.575  0.39 20.820   13.1 -20.37 39.07 39.66  87.5  91.0 12.4  0.00 0.00  5.01 0.07  7.80  0.03 * 0.0080
214901.52-073154.8 0.1979 17.597  0.259  5.41 20.500    8.5 -21.31 39.83 40.07 309.9 330.5 31.0  3.83 0.22  3.57 0.06  7.84  0.12   0.0422
215043.24-005322.6 0.2020 17.396  0.547  4.08 24.160   13.8 -22.08 39.59 40.06 178.2 190.2 13.0  2.83 0.57  2.22 0.07  7.46  0.40   0.0582
215155.36+005738.1 0.2244 18.014  0.201 10.95 15.250    6.2 -21.27 39.70 39.96 211.6 226.9 22.5  3.31 0.40  2.92 0.08  7.65  0.24   0.0484
215258.83-081804.1 0.2428 18.198  0.582  4.22 16.030   10.6 -21.67 39.49 40.02 283.0 304.6 25.3  0.00 0.00  3.49 0.18  7.71  0.11 * 0.0260
220022.64+115515.9 0.1522 17.516  0.610  4.52 21.350   14.1 -21.03 39.20 39.85 158.5 167.0 12.9  5.38 0.34  5.09 0.10  7.82  0.13   0.0104
220042.72-073056.4 0.1106 16.656  0.360  5.78 27.770   15.1 -21.00 39.39 39.75 107.9 112.2  9.1  1.68 0.06  1.20 0.03  6.90  0.07   0.1334
220715.88+121100.2 0.2919 18.077  0.354  9.89 16.900    9.2 -22.56 40.09 40.47 149.2 161.9 19.4 10.53 0.60  6.84 0.26  8.85  0.12   0.0075
221130.15+114108.9 0.0607 16.272  0.569  2.30 29.050   15.4 -20.11 38.78 39.29 110.9 112.4  9.4  3.21 0.69  2.04 0.07  7.16  0.43   0.0180
221826.67+124007.3 0.1854 17.269  0.743  8.00 18.560   12.5 -21.93 39.16 39.91 216.2 229.9 15.4  0.00 0.00  7.60 0.95  8.20  0.25 * 0.0039
222115.58-004030.5 0.1718 17.327  0.315 12.13 16.610    7.4 -21.50 39.47 39.78 145.0 153.7 17.2  2.46 0.22  1.87 0.07  7.28  0.18   0.0669
222132.41-010928.7 0.2877 17.752  0.656  1.91 15.580   10.9 -22.91 39.69 40.31   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
222255.55+005033.7 0.1127 17.561  0.287  7.88 15.870    7.5 -20.14 39.21 39.52 103.0 107.2 14.2  2.39 0.14  2.21 0.04  7.12  0.12   0.0531
222412.45-083518.2 0.0761 17.220  0.221  3.36 19.520    7.0 -19.58 38.97 39.22   0.0   0.0  0.0  2.71 0.10  1.74 0.09  0.00  0.00   0.0000
222428.58-004251.3 0.1472 16.916  0.460  4.56 21.820   12.0 -21.57 39.51 39.91 173.1 182.2 16.9  3.44 0.26  3.22 0.09  7.59  0.15   0.0359
222448.23+010033.9 0.1129 16.665  0.721  4.77 21.730   14.1 -21.23 39.03 39.69 147.2 153.2 11.3  0.00 0.00  2.61 0.14  7.23  0.11 * 0.0272
222705.69-090424.8 0.0731 15.844  0.760  3.23 33.540   23.0 -21.11 38.52 39.30 117.6 120.1  6.7  0.00 0.00  3.72 0.08  7.28  0.05 * 0.0075
222910.08-093830.5 0.0847 17.239  0.625 13.42 26.560   14.9 -19.66 38.57 39.20 120.4 123.7  8.9  0.00 0.00  4.64 0.12  7.49  0.06 * 0.0052
223200.98+133520.4 0.1509 17.081  0.590  3.50 18.160   11.4 -21.70 39.21 39.76 148.4 156.3 15.1  0.00 0.00  1.82 0.10  7.01  0.11 * 0.0684
223336.71-074337.1 0.1744 17.534  0.626  1.64 21.210   14.4 -21.31 39.19 39.82 330.9 350.9 26.4 10.85 0.62  7.47 0.10  8.43  0.12   0.0025
224605.44-091925.1 0.1183 16.968  0.361  4.38 19.390    9.6 -20.96 39.32 39.60 164.0 171.0 19.9  2.36 0.27  1.87 0.11  7.16  0.23   0.0624
224718.23+124258.3 0.1727 17.074  0.476  0.17 20.530   11.7 -21.89 39.54 39.95 221.6 234.9 17.8  1.60 0.12  1.54 0.07  6.94  0.16   0.1719
224735.57+005458.4 0.1480 17.180  0.589  5.11 17.510   10.6 -21.33 39.23 39.81 203.0 213.7 15.8  0.00 0.00  4.89 0.23  7.86  0.10 * 0.0101
224750.11-091703.3 0.1796 17.113  0.697  6.75 18.490   13.6 -21.95 39.14 39.85 192.9 204.8 14.4  0.00 0.00  5.68 0.25  7.95  0.09 * 0.0067
224814.49+143204.0 0.1900 17.308  0.633  0.81 15.110   10.4 -22.08 39.11 39.81  98.7 105.1 14.8  0.00 0.00  3.74 0.20  7.57  0.11 * 0.0150
224930.99+142015.3 0.1902 16.269  0.651 11.26 21.240   13.4 -23.04 39.42 40.02 220.5 234.7 13.3  0.00 0.00  5.19 0.20  8.01  0.08 * 0.0111
225305.11+140351.2 0.0925 16.433  0.614  4.45 25.350   10.1 -20.88 39.10 39.57 140.8 145.2 10.9  7.54 1.22  0.00 0.00  8.06  0.32   0.0047
225550.21+125054.9 0.0798 15.413  0.438  4.40 36.090   20.3 -21.54 39.34 39.77 119.3 122.3 10.6  0.00 0.00  1.03 0.32  6.59  0.61 * 0.2428
225616.33+124857.2 0.0785 16.752  0.371  5.03 25.780   10.1 -19.84 39.10 39.40 108.3 111.0 11.3  4.91 0.30  3.75 0.17  7.69  0.12   0.0111
225649.69-081441.4 0.1916 16.956  0.625  3.17 24.860   17.5 -22.14 39.40 40.08 187.4 199.5 11.7  6.72 0.34  6.45 0.10  8.11  0.10   0.0084
225730.62-002033.3 0.2235 17.084  0.611  5.09 17.090   10.9 -22.64 39.64 40.12 124.3 133.3 12.0  0.00 0.00  3.16 0.20  7.69  0.13 * 0.0385
225851.94+130548.5 0.1595 17.230  0.438 11.23 20.410   11.1 -21.39 39.44 39.90 182.4 192.6 17.0  3.11 0.37  2.18 0.08  7.46  0.24   0.0412
230124.57-093912.4 0.1798 17.127  0.286  5.15 15.960    7.7 -21.80 39.64 39.91 127.3 135.2 18.1  2.43 0.37  2.36 0.05  7.35  0.30   0.0842
230428.81+145256.0 0.2194 17.308  0.398  4.54 19.820   10.9 -22.46 39.83 40.23 258.9 277.4 25.2  4.89 0.37  4.24 0.11  8.05  0.15   0.0260
230456.33+134432.2 0.1203 16.538  0.451  9.65 21.000   11.2 -21.72 39.27 39.72 146.6 153.0 14.3  4.61 0.37  3.47 0.15  7.72  0.16   0.0153
230512.17+150007.8 0.1126 16.927  0.504  5.35 19.820   11.2 -21.03 39.22 39.70 146.0 151.9 15.0  0.00 0.00  2.65 0.09  7.33  0.07 * 0.0335
230545.67-003608.5 0.2683 17.715  0.691  5.40 16.420   11.5 -22.54 39.56 40.20   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
230839.57-104244.0 0.1851 17.672  0.391  5.99 15.300    7.7 -21.36 39.45 39.75 260.8 277.3 26.0  0.00 0.00  1.79 0.06  7.12  0.07 * 0.0923
230906.09-010716.4 0.1080 16.836  0.408  3.00 25.950   13.1 -20.65 39.25 39.66  99.9 103.8  8.5  3.55 0.20  3.01 0.06  7.48  0.12   0.0254
230929.41-091231.0 0.1889 17.444  0.308 11.61 18.700    9.0 -21.47 39.46 39.81 153.9 163.8 11.7  3.16 0.24  2.63 0.05  7.49  0.15   0.0403
230944.78+133142.4 0.1669 16.754  0.619 10.89 17.790   12.1 -22.16 39.18 39.86 161.5 171.0 13.6  0.00 0.00  2.27 0.17  7.18  0.15 * 0.0432
231216.84-101410.2 0.0658 15.414  0.365  3.61 40.630   20.5 -21.04 39.11 39.48  92.6  94.2  6.5  1.55 0.05  1.35 0.02  6.70  0.07   0.1110
232259.99-005359.2 0.1503 16.297  0.239  4.24 34.380   13.5 -22.08 40.12 40.33 250.8 264.2 28.4  2.42 0.06  2.12 0.08  7.59  0.05   0.1463
232319.94-093716.6 0.2436 17.777  0.273  9.77 17.070    7.8 -21.86 39.91 40.20 310.4 334.1 32.3  2.49 0.14  2.36 0.06  7.51  0.12   0.1085
232327.99+002032.9 0.1197 16.137  0.243  6.88 29.560   12.0 -21.65 39.70 39.96 181.4 189.2 13.6  4.02 0.12  3.72 0.14  7.82  0.06   0.0328
232721.96+152437.3 0.0461 13.895  0.641  6.74 64.790   43.9 -21.58 39.11 39.73   0.0   0.0  0.0  0.00 0.00  0.00 0.00  0.00  0.00   0.0000
232800.55+133512.9 0.1529 16.548  0.726  2.06 30.560   20.3 -22.11 39.18 39.96 198.6 209.3 12.3  6.36 0.44  5.11 0.17  7.96  0.14   0.0072
233816.42+005029.8 0.1829 16.857  0.575  8.89 28.780   19.1 -22.21 39.46 40.04 179.2 190.5  9.6  0.00 0.00  3.69 0.09  7.74  0.06 * 0.0227
233832.79-092059.3 0.2357 17.127  0.551  4.30 21.130   11.4 -22.60 39.80 40.19 235.5 253.2 21.9  0.00 0.00  4.38 0.32  8.05  0.15 * 0.0243
233853.82+004812.5 0.1699 17.847  0.357  0.87 18.520    9.7 -20.95 39.49 39.80  74.8  79.3 17.5  1.34 0.07  0.00 0.00  6.76  0.11   0.2319
234044.66+152615.8 0.1824 16.551  0.320  5.80 28.540   14.6 -22.32 39.81 40.14 326.2 346.6 24.0  3.30 0.13  2.98 0.17  7.70  0.08   0.0556
234343.25+152839.9 0.1640 16.550  0.701  3.99 31.500   21.1 -22.22 39.47 40.06 160.2 169.4 10.0  0.00 0.00  4.75 0.25  7.95  0.11 * 0.0143
234428.81+134946.0 0.0684 15.402  0.425  8.48 25.010   12.4 -21.25 38.81 39.22 100.4 102.3  7.9  2.42 0.19  1.76 0.05  6.93  0.16   0.0328
234536.99+152423.9 0.1115 16.622  0.374  1.98 23.040   12.4 -21.29 39.13 39.53  89.3  92.9  9.2  4.07 0.14  3.76 0.06  7.54  0.07   0.0168
234544.74+134954.4 0.1169 16.559  0.660  0.05 21.700   13.3 -21.51 39.02 39.59 114.9 119.7 12.5  0.00 0.00  2.55 0.05  7.20  0.04 * 0.0285
234551.93+153246.2 0.1725 16.884  0.324  1.91 30.180   12.5 -21.97 39.83 40.08 151.8 160.8 14.1  3.86 0.16  2.70 0.20  7.85  0.09   0.0412
235152.26+144650.7 0.1817 16.869  0.543  5.48 15.660   10.0 -22.24 39.23 39.78  93.4  99.2 12.1  2.13 0.23  1.68 0.09  7.03  0.22   0.0684
235201.04+142527.0 0.1135 17.228  0.242  2.85 19.700    7.0 -20.54 39.19 39.41 115.2 119.9 16.4  2.51 0.09  2.29 0.03  7.15  0.08   0.0473
235208.87-092443.1 0.2125 17.232  0.499  4.54 16.860   10.9 -22.35 39.43 39.96 180.3 192.9 18.5  0.00 0.00  5.18 0.22  8.01  0.09 * 0.0114
235338.32-095719.0 0.1879 16.896  0.247 10.91 20.080    8.8 -22.02 39.88 40.13 159.7 169.9 16.2  3.45 0.21  3.09 0.10  7.78  0.13   0.0544
235508.73-084700.5 0.2354 17.328  0.258  8.46 15.180    5.7 -22.44 39.86 40.09 159.0 170.9 20.8  2.47 0.26  2.90 0.07  7.47  0.21   0.1060
235907.51+134730.6 0.2472 17.462  0.406  1.28 19.740   10.2 -22.66 39.97 40.30 319.5 344.1 36.6  2.64 0.57  2.49 0.19  7.59  0.43   0.1036

